DROW: Real-Time Deep Learning based Wheelchair Detection in 2D Range Data

We introduce the DROW detector, a deep learning based detector for 2D range data. Laser scanners are lighting invariant, provide accurate range data, and typically cover a large field of view, making them interesting sensors for robotics applications. So far, research on detection in laser range data has been dominated by hand-crafted features and boosted classifiers, potentially losing performance due to suboptimal design choices. We propose a Convolutional Neural Network (CNN) based detector for this task. We show how to effectively apply CNNs for detection in 2D range data, and propose a depth preprocessing step and voting scheme that significantly improve CNN performance. We demonstrate our approach on wheelchairs and walkers, obtaining state of the art detection results. Apart from the training data, none of our design choices limits the detector to these two classes, though. We provide a ROS node for our detector and release our dataset containing 464k laser scans, out of which 24k were annotated.

==> data/all.dat <==
dist wc         wa
 0   0.040394   0.067088
 1   0.232052   0.229013
 2   0.179389   0.203021
 3   0.124228   0.137338
 4   0.127317   0.123990
 5   0.094011   0.089568
 6   0.064976   0.050931
 7   0.043711   0.034422
 8   0.042439   0.017914
 9   0.019947   0.018265
10   0.014086   0.008781
11   0.007724   0.013699
12   0.006316   0.002810
13   0.002817   0.001756
14   0.000591   0.001405


==> data/pr_dist_test-0.000010.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,0.0,nan,0.0,nan,nan,nan
0.6,0.0,0.0,0.0,0.0,nan,nan
0.7,81.2,54.2,86.7,56.5,0.0,0.0
0.8,36.9,65.5,37.8,77.1,20.0,10.0
0.9,18.2,60.3,16.6,82.7,36.4,9.8
1.0,21.0,65.6,17.3,78.1,50.0,15.4
1.1,23.2,71.6,18.9,82.5,60.7,25.0
1.2,26.2,81.2,20.8,88.9,64.4,33.7
1.3,26.8,85.7,21.1,91.3,61.4,39.8
1.4,25.8,88.4,20.2,94.1,63.3,46.6
1.5,25.8,89.9,19.9,90.9,66.4,52.8
1.6,26.0,93.9,20.6,95.4,60.6,54.1
1.7,25.3,93.9,20.1,95.6,59.6,54.7
1.8,25.1,93.6,20.1,94.9,60.0,55.4
1.9,24.9,93.1,19.9,94.7,61.4,55.1
2.0,24.5,93.3,19.5,96.5,59.7,52.9
2.1,23.7,93.8,18.7,95.6,55.9,56.7
2.2,24.4,94.9,18.8,95.3,59.2,59.7
2.3,24.5,90.4,18.9,89.4,58.8,59.6
2.4,25.8,91.9,20.1,91.3,60.1,61.5
2.5,26.7,93.3,21.0,92.4,60.7,63.1
2.6,27.1,94.3,21.5,93.7,59.7,62.5
2.7,26.9,94.7,21.3,93.9,59.7,62.6
2.8,26.5,96.3,21.2,96.2,57.9,61.7
2.9,26.2,96.6,20.8,96.3,57.2,60.3
3.0,25.4,96.9,20.2,96.4,53.2,59.7
3.1,24.6,97.2,19.5,96.6,51.5,59.2
3.2,24.2,97.3,19.1,96.6,50.2,58.7
3.3,23.9,97.2,18.7,96.5,50.0,58.2
3.4,23.5,97.7,18.2,96.9,50.2,57.6
3.5,23.3,97.6,17.9,96.9,50.2,56.8
3.6,22.8,97.6,17.5,96.9,50.0,56.6
3.7,22.4,97.7,17.1,96.9,49.9,56.5
3.8,21.9,97.5,16.7,97.0,50.2,56.3
3.9,21.5,97.5,16.4,96.9,49.9,55.5
4.0,21.1,97.0,16.1,96.1,49.2,55.8
4.1,20.9,97.4,15.9,96.7,49.0,55.5
4.2,20.5,97.5,15.6,96.8,48.7,55.2
4.3,20.2,96.6,15.4,95.6,48.3,55.3
4.4,20.1,96.1,15.4,95.1,48.4,55.0
4.5,20.9,96.4,16.2,94.8,47.5,54.9
4.6,21.0,97.1,16.4,95.8,47.7,54.2
4.7,20.9,97.4,16.3,95.9,47.7,53.8
4.8,20.7,97.4,16.1,95.9,47.7,53.6
4.9,20.3,97.4,15.7,96.0,47.5,53.7
5.0,19.8,97.5,15.4,95.8,47.0,53.9
5.1,19.6,97.6,15.2,95.8,46.8,53.9
5.2,19.2,97.5,14.9,95.7,46.6,53.9
5.3,18.7,97.4,14.5,95.6,46.3,53.7
5.4,18.4,97.4,14.2,95.6,46.0,53.6
5.5,18.1,97.5,14.0,95.7,45.9,53.6
5.6,17.9,97.5,13.8,95.6,45.6,53.4
5.7,17.6,97.5,13.6,95.8,45.5,53.3
5.8,17.3,97.6,13.4,95.8,45.3,53.3
5.9,17.0,97.7,13.2,95.9,45.3,53.3
6.0,16.7,97.5,13.0,95.8,45.1,53.1
6.1,16.5,97.5,12.7,95.8,44.8,52.9
6.2,16.2,97.4,12.5,95.7,44.7,52.8
6.3,16.0,97.5,12.3,95.8,44.7,52.8
6.4,15.7,97.4,12.1,95.6,44.6,52.8
6.5,15.4,97.3,11.9,95.5,44.2,52.6
6.6,15.2,97.3,11.7,95.5,44.3,52.6
6.7,15.0,97.3,11.6,95.5,44.3,52.6
6.8,14.8,97.3,11.4,95.5,44.3,52.5
6.9,14.6,97.2,11.3,95.4,43.7,52.6
7.0,14.4,97.3,11.1,95.5,43.5,52.4
7.1,14.2,97.5,11.0,95.9,43.5,52.3
7.2,14.1,97.5,10.9,95.8,43.4,52.3
7.3,13.9,97.6,10.7,95.8,43.5,52.3
7.4,13.8,97.4,10.6,95.6,43.5,52.3
7.5,13.6,97.4,10.5,95.6,43.5,52.2
7.6,13.5,97.6,10.4,95.7,43.3,52.2
7.7,13.3,97.5,10.2,95.6,43.3,52.2
7.8,13.2,97.5,10.1,95.7,43.3,52.2
7.9,13.1,97.4,10.0,95.5,43.3,52.2
8.0,12.9,97.6,9.9,95.8,43.2,52.2
8.1,12.8,97.6,9.8,95.7,43.1,52.2
8.2,12.7,97.5,9.7,95.6,43.1,52.2
8.3,12.6,97.4,9.7,95.4,43.0,52.1
8.4,12.5,97.4,9.6,95.5,43.0,52.1
8.5,12.4,97.5,9.5,95.5,43.0,52.1
8.6,12.3,97.5,9.4,95.5,42.9,52.1
8.7,12.1,97.2,9.3,95.1,42.9,52.1
8.8,12.0,97.0,9.3,95.0,42.8,52.0
8.9,11.9,97.5,9.2,95.5,42.8,52.0
9.0,11.8,97.4,9.1,95.4,42.7,52.0
9.1,11.7,97.5,9.1,95.6,42.7,52.0
9.2,11.6,97.6,9.0,95.6,42.7,52.0
9.3,11.6,97.6,8.9,95.6,42.5,52.0
9.4,11.5,97.5,8.9,95.6,42.5,52.0
9.5,11.4,97.5,8.8,95.6,42.4,52.0
9.6,11.3,97.5,8.8,95.6,42.4,52.0
9.7,11.3,97.6,8.7,95.7,42.4,52.0
9.8,11.2,97.6,8.6,95.7,42.4,52.0
9.9,11.1,97.5,8.6,95.6,42.4,52.0
10.0,11.1,97.6,8.6,95.7,42.4,52.0
10.1,11.0,97.6,8.5,95.7,42.2,52.0
10.2,10.9,97.6,8.5,95.7,42.2,52.0
10.3,10.9,97.1,8.5,95.1,42.1,52.0
10.4,10.9,97.6,8.5,95.7,41.9,52.0
10.5,10.8,97.5,8.4,95.6,41.9,52.0
10.6,10.8,97.6,8.4,95.7,41.8,52.0
10.7,10.7,97.6,8.3,95.7,41.8,52.0
10.8,10.6,97.6,8.3,95.7,41.7,52.0
10.9,10.6,97.6,8.2,95.8,41.6,52.0
11.0,10.5,97.6,8.2,95.8,41.5,52.0
11.1,10.5,97.6,8.2,95.7,41.5,52.0
11.2,10.4,97.6,8.1,95.8,41.5,52.0
11.3,10.4,97.6,8.1,95.8,41.5,52.0
11.4,10.3,97.6,8.0,95.8,41.5,52.0
11.5,10.3,97.6,8.0,95.8,41.5,52.0
11.6,10.2,97.6,7.9,95.7,41.5,52.0
11.7,10.2,97.6,7.9,95.8,41.5,52.0
11.8,10.1,97.7,7.9,95.8,41.5,52.0
11.9,10.1,97.7,7.8,95.8,41.5,52.0
12.0,10.0,97.7,7.8,95.8,41.5,52.0
12.1,10.0,97.7,7.8,95.8,41.5,52.0
12.2,9.9,97.7,7.7,95.8,41.5,52.0
12.3,9.9,97.7,7.7,95.8,41.5,52.0
12.4,9.9,97.6,7.7,95.8,41.5,52.0
12.5,9.8,97.6,7.7,95.8,41.3,52.0
12.6,9.8,97.7,7.6,95.8,41.3,52.0
12.7,9.8,97.6,7.6,95.8,41.3,52.0
12.8,9.7,97.6,7.6,95.7,41.3,52.0
12.9,9.7,97.7,7.5,95.8,41.3,52.0
13.0,9.7,97.6,7.5,95.8,41.3,52.0
13.1,9.6,97.6,7.5,95.8,41.3,52.0
13.2,9.6,97.7,7.5,95.8,41.1,52.0
13.3,9.6,97.6,7.4,95.7,41.1,52.0
13.4,9.6,97.5,7.4,95.7,41.1,52.0
13.5,9.5,97.5,7.4,95.7,41.0,52.0
13.6,9.5,97.5,7.4,95.7,41.0,52.0
13.7,9.5,97.5,7.4,95.7,41.0,52.0
13.8,9.5,97.5,7.4,95.7,41.0,52.0
13.9,9.4,97.5,7.4,95.6,41.0,52.0
14.0,9.4,97.5,7.3,95.7,40.9,52.0
14.1,9.4,97.5,7.3,95.7,40.9,52.0
14.2,9.4,97.5,7.3,95.7,40.9,52.0
14.3,9.4,97.5,7.3,95.7,40.9,52.0
14.4,9.4,97.5,7.3,95.7,40.9,52.0
14.5,9.3,97.5,7.3,95.7,40.9,52.0
14.6,9.3,97.5,7.3,95.7,40.9,52.0
14.7,9.3,97.5,7.2,95.7,40.9,52.0
14.8,9.3,97.5,7.2,95.7,40.9,52.0
14.9,9.2,97.5,7.2,95.7,40.9,52.0
15.0,9.2,97.5,7.2,95.7,40.9,52.0


==> data/pr_dist_test-0.001000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,0.0,nan,0.0,nan,nan,nan
0.6,0.0,0.0,0.0,0.0,nan,nan
0.7,76.5,54.2,81.2,56.5,0.0,0.0
0.8,47.5,65.5,49.3,77.1,20.0,10.0
0.9,20.5,60.3,18.8,82.7,33.3,9.8
1.0,24.3,65.6,20.1,78.1,50.0,15.4
1.1,27.0,71.6,22.2,82.5,60.7,25.0
1.2,30.6,81.2,24.7,88.9,61.7,33.7
1.3,31.2,85.7,24.7,91.3,63.2,39.8
1.4,29.4,88.4,23.2,94.1,65.3,46.6
1.5,28.8,89.9,22.3,90.9,69.4,52.8
1.6,29.7,93.9,23.7,95.4,64.0,54.1
1.7,29.0,93.9,23.3,95.6,63.0,54.7
1.8,28.9,93.6,23.2,94.9,63.3,55.4
1.9,28.7,93.1,23.0,94.7,64.6,55.1
2.0,28.2,93.3,22.6,96.5,62.7,52.9
2.1,27.2,93.8,21.6,95.6,58.5,56.7
2.2,28.1,94.9,21.9,95.3,61.7,59.7
2.3,28.6,90.4,22.4,89.4,61.4,59.6
2.4,30.2,91.9,23.8,91.3,62.1,61.5
2.5,31.2,93.3,24.8,92.4,62.7,63.1
2.6,31.7,94.3,25.4,93.7,61.9,62.5
2.7,31.5,94.7,25.3,93.9,62.1,62.6
2.8,31.2,96.3,25.2,96.2,60.2,61.7
2.9,30.8,96.6,24.7,96.3,59.7,60.3
3.0,30.0,96.9,24.0,96.4,56.1,59.7
3.1,28.9,97.2,23.1,96.6,54.0,59.2
3.2,28.6,97.3,22.7,96.6,52.7,58.7
3.3,28.2,97.2,22.3,96.5,52.3,58.2
3.4,27.7,97.7,21.6,96.9,52.6,57.6
3.5,27.4,97.6,21.4,96.9,52.5,56.8
3.6,26.9,97.6,20.9,96.9,52.4,56.6
3.7,26.4,97.7,20.5,96.9,52.1,56.5
3.8,25.9,97.5,20.0,97.0,52.4,56.3
3.9,25.6,97.5,19.7,96.9,52.0,55.5
4.0,25.2,97.0,19.4,96.1,51.3,55.8
4.1,25.0,97.4,19.2,96.7,51.1,55.5
4.2,24.6,97.5,19.0,96.8,50.8,55.2
4.3,24.4,96.6,18.8,95.6,50.5,55.3
4.4,24.3,96.1,18.8,95.1,50.5,55.0
4.5,25.2,96.4,19.9,94.8,49.6,54.9
4.6,25.5,97.1,20.1,95.8,49.9,54.2
4.7,25.5,97.3,20.1,95.9,49.9,53.8
4.8,25.3,97.3,19.9,95.9,50.0,53.6
4.9,24.8,97.4,19.5,96.0,49.7,53.7
5.0,24.4,97.4,19.2,95.8,49.2,53.9
5.1,24.2,97.5,19.0,95.8,49.0,53.9
5.2,23.7,97.5,18.6,95.7,48.8,53.9
5.3,23.1,97.3,18.1,95.6,48.5,53.7
5.4,22.8,97.3,17.8,95.6,48.1,53.6
5.5,22.5,97.5,17.6,95.7,48.0,53.6
5.6,22.2,97.4,17.3,95.6,47.7,53.4
5.7,21.9,97.5,17.2,95.8,47.7,53.3
5.8,21.6,97.6,16.9,95.8,47.5,53.3
5.9,21.2,97.6,16.6,95.9,47.4,53.3
6.0,21.0,97.5,16.4,95.8,47.1,53.1
6.1,20.7,97.5,16.2,95.8,47.1,52.9
6.2,20.4,97.3,16.0,95.7,46.8,52.8
6.3,20.2,97.4,15.8,95.8,46.8,52.8
6.4,19.9,97.3,15.5,95.6,46.6,52.8
6.5,19.6,97.3,15.3,95.5,46.2,52.6
6.6,19.4,97.2,15.1,95.5,46.3,52.6
6.7,19.2,97.2,14.9,95.5,46.3,52.6
6.8,19.0,97.2,14.8,95.5,46.3,52.5
6.9,18.8,97.2,14.7,95.4,45.9,52.6
7.0,18.6,97.2,14.5,95.5,45.7,52.4
7.1,18.5,97.5,14.4,95.9,45.7,52.3
7.2,18.3,97.4,14.3,95.8,45.6,52.3
7.3,18.2,97.5,14.2,95.8,45.5,52.3
7.4,18.1,97.4,14.1,95.6,45.6,52.3
7.5,17.9,97.4,13.9,95.6,45.5,52.2
7.6,17.8,97.5,13.8,95.7,45.4,52.2
7.7,17.6,97.5,13.7,95.6,45.4,52.2
7.8,17.4,97.5,13.5,95.7,45.4,52.2
7.9,17.3,97.4,13.4,95.5,45.4,52.2
8.0,17.1,97.6,13.3,95.8,45.3,52.2
8.1,17.0,97.5,13.2,95.7,45.2,52.2
8.2,16.9,97.5,13.1,95.6,45.1,52.2
8.3,16.8,97.3,13.1,95.4,45.1,52.1
8.4,16.8,97.3,13.0,95.4,45.1,52.1
8.5,16.6,97.4,12.9,95.4,45.1,52.1
8.6,16.5,97.4,12.9,95.5,44.9,52.1
8.7,16.3,97.1,12.7,95.1,44.9,52.1
8.8,16.3,97.0,12.7,94.9,44.9,52.0
8.9,16.2,97.4,12.6,95.5,44.9,52.0
9.0,16.1,97.3,12.6,95.4,44.8,52.0
9.1,16.1,97.4,12.5,95.5,44.8,52.0
9.2,15.9,97.5,12.4,95.6,44.8,52.0
9.3,15.9,97.5,12.4,95.6,44.8,52.0
9.4,15.8,97.4,12.3,95.5,44.7,52.0
9.5,15.7,97.4,12.2,95.5,44.7,52.0
9.6,15.6,97.4,12.2,95.5,44.7,52.0
9.7,15.5,97.5,12.1,95.6,44.7,52.0
9.8,15.4,97.5,12.0,95.6,44.6,52.0
9.9,15.4,97.3,12.1,95.5,44.6,52.0
10.0,15.4,97.4,12.0,95.6,44.5,52.0
10.1,15.3,97.4,12.0,95.6,44.5,52.0
10.2,15.2,97.4,11.9,95.6,44.4,52.0
10.3,15.2,97.0,11.9,95.0,44.3,52.0
10.4,15.2,97.5,11.9,95.6,44.2,52.0
10.5,15.2,97.4,11.9,95.5,44.1,52.0
10.6,15.1,97.4,11.9,95.6,44.0,52.0
10.7,15.0,97.5,11.8,95.6,44.0,52.0
10.8,15.0,97.5,11.8,95.6,43.9,52.0
10.9,14.9,97.5,11.7,95.7,43.8,52.0
11.0,14.9,97.5,11.7,95.7,43.8,52.0
11.1,14.8,97.5,11.6,95.6,43.8,52.0
11.2,14.8,97.5,11.6,95.7,43.8,52.0
11.3,14.8,97.5,11.6,95.7,43.8,52.0
11.4,14.7,97.5,11.6,95.7,43.8,52.0
11.5,14.7,97.5,11.5,95.7,43.8,52.0
11.6,14.6,97.4,11.5,95.6,43.8,52.0
11.7,14.5,97.5,11.4,95.7,43.8,52.0
11.8,14.5,97.5,11.4,95.7,43.8,52.0
11.9,14.4,97.5,11.4,95.7,43.8,52.0
12.0,14.4,97.5,11.3,95.7,43.8,52.0
12.1,14.4,97.5,11.3,95.7,43.8,52.0
12.2,14.3,97.5,11.3,95.7,43.8,52.0
12.3,14.3,97.5,11.2,95.7,43.8,52.0
12.4,14.3,97.5,11.2,95.7,43.8,52.0
12.5,14.3,97.5,11.2,95.7,43.6,52.0
12.6,14.2,97.5,11.2,95.7,43.6,52.0
12.7,14.2,97.5,11.2,95.7,43.6,52.0
12.8,14.1,97.5,11.1,95.6,43.6,52.0
12.9,14.1,97.5,11.1,95.7,43.6,52.0
13.0,14.1,97.5,11.1,95.7,43.6,52.0
13.1,14.1,97.5,11.1,95.7,43.6,52.0
13.2,14.0,97.5,11.1,95.7,43.5,52.0
13.3,14.0,97.5,11.0,95.6,43.5,52.0
13.4,14.0,97.4,11.0,95.6,43.5,52.0
13.5,14.0,97.4,11.0,95.6,43.4,52.0
13.6,14.0,97.4,11.0,95.6,43.4,52.0
13.7,14.0,97.4,11.0,95.6,43.4,52.0
13.8,13.9,97.4,11.0,95.6,43.4,52.0
13.9,13.9,97.4,11.0,95.5,43.4,52.0
14.0,13.9,97.4,11.0,95.6,43.3,52.0
14.1,13.9,97.4,11.0,95.6,43.3,52.0
14.2,13.9,97.4,11.0,95.6,43.3,52.0
14.3,13.9,97.4,10.9,95.6,43.3,52.0
14.4,13.9,97.4,10.9,95.6,43.3,52.0
14.5,13.8,97.4,10.9,95.6,43.3,52.0
14.6,13.8,97.4,10.9,95.6,43.2,52.0
14.7,13.8,97.4,10.9,95.6,43.2,52.0
14.8,13.8,97.4,10.8,95.6,43.2,52.0
14.9,13.7,97.4,10.8,95.6,43.2,52.0
15.0,13.7,97.4,10.8,95.6,43.2,52.0


==> data/pr_dist_test-0.010000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,0.0,nan,0.0,nan,nan,nan
0.6,0.0,0.0,0.0,0.0,nan,nan
0.7,86.7,54.2,92.9,56.5,0.0,0.0
0.8,52.8,65.5,54.4,77.1,25.0,10.0
0.9,37.6,60.3,35.0,82.7,44.4,9.8
1.0,40.2,65.6,33.7,78.1,61.5,15.4
1.1,39.6,71.1,33.3,82.5,68.0,25.0
1.2,42.6,80.8,35.1,88.9,70.7,33.7
1.3,41.2,85.4,33.2,91.3,70.5,39.8
1.4,37.7,88.1,30.1,94.1,72.9,46.6
1.5,35.6,89.7,28.0,90.9,75.8,52.8
1.6,36.4,93.7,29.2,95.4,74.1,54.1
1.7,35.5,93.7,28.6,95.6,71.9,54.7
1.8,35.0,93.4,28.3,94.9,72.1,55.4
1.9,34.6,92.9,28.0,94.7,73.4,55.1
2.0,33.9,93.2,27.3,96.5,70.3,52.9
2.1,32.5,93.7,26.0,95.6,65.1,56.7
2.2,33.4,94.8,26.2,95.3,69.5,59.7
2.3,34.3,90.3,27.0,89.4,68.0,59.6
2.4,36.1,91.9,28.6,91.3,69.9,61.8
2.5,37.1,93.2,29.7,92.4,69.7,63.1
2.6,37.6,94.3,30.4,93.7,68.9,62.5
2.7,37.5,94.6,30.4,93.9,68.8,62.6
2.8,37.6,96.2,30.6,96.2,66.6,61.7
2.9,37.0,96.5,29.9,96.3,66.1,60.3
3.0,36.1,96.8,29.2,96.4,62.3,59.7
3.1,35.2,97.1,28.3,96.6,61.1,59.2
3.2,34.8,97.2,27.9,96.6,59.9,58.7
3.3,34.6,97.1,27.6,96.5,59.8,58.2
3.4,34.4,97.7,27.1,96.9,60.2,57.6
3.5,34.3,97.6,26.9,96.9,60.0,56.8
3.6,33.6,97.5,26.3,96.9,59.9,56.6
3.7,33.1,97.6,25.9,96.9,59.7,56.5
3.8,32.6,97.5,25.4,97.0,60.3,56.3
3.9,32.3,97.5,25.1,96.9,60.0,55.5
4.0,31.8,96.9,24.7,96.0,59.6,55.8
4.1,31.6,97.3,24.5,96.6,59.1,55.5
4.2,31.2,97.3,24.2,96.8,58.9,55.2
4.3,30.9,96.4,24.0,95.5,58.4,55.3
4.4,31.0,96.0,24.2,95.0,58.2,55.0
4.5,31.8,95.5,25.2,93.7,56.8,54.9
4.6,32.2,96.2,25.6,94.7,57.0,54.2
4.7,32.2,96.4,25.6,94.7,57.1,53.8
4.8,32.0,96.3,25.3,94.6,57.1,53.6
4.9,31.5,96.3,24.9,94.7,57.0,53.7
5.0,31.1,96.4,24.5,94.5,56.7,53.9
5.1,30.9,96.6,24.4,94.5,56.5,53.9
5.2,30.5,96.5,24.1,94.4,56.3,53.9
5.3,29.7,96.4,23.4,94.3,56.3,53.7
5.4,29.4,96.3,23.1,94.3,56.0,53.6
5.5,29.1,96.5,22.9,94.5,56.0,53.5
5.6,28.9,96.4,22.7,94.4,55.8,53.3
5.7,28.7,96.5,22.6,94.5,55.7,53.2
5.8,28.3,96.6,22.3,94.6,55.7,53.2
5.9,28.0,96.6,22.1,94.7,55.7,53.2
6.0,27.8,96.5,21.9,94.6,55.6,53.0
6.1,27.7,96.5,21.8,94.6,55.5,52.7
6.2,27.5,96.3,21.6,94.5,55.2,52.6
6.3,27.3,96.4,21.5,94.6,55.3,52.7
6.4,27.1,96.3,21.3,94.4,55.2,52.6
6.5,27.0,96.3,21.2,94.3,54.8,52.4
6.6,26.9,96.3,21.1,94.4,55.0,52.4
6.7,26.8,96.2,21.1,94.3,55.1,52.5
6.8,26.8,96.2,21.1,94.3,55.1,52.3
6.9,26.7,96.2,21.0,94.2,55.2,52.5
7.0,26.6,96.2,20.9,94.3,55.1,52.3
7.1,26.5,96.5,20.9,94.7,55.1,52.1
7.2,26.4,96.4,20.8,94.6,55.0,52.1
7.3,26.3,96.5,20.7,94.6,54.9,52.2
7.4,26.3,96.4,20.6,94.4,55.0,52.2
7.5,26.1,96.3,20.5,94.3,54.9,52.1
7.6,26.0,96.5,20.5,94.5,54.8,52.1
7.7,25.9,96.4,20.4,94.4,54.8,52.1
7.8,25.8,96.4,20.3,94.4,54.8,52.0
7.9,25.7,96.3,20.2,94.3,54.8,52.0
8.0,25.6,96.5,20.1,94.5,54.8,52.0
8.1,25.5,96.4,20.0,94.4,54.8,52.0
8.2,25.4,96.3,19.9,94.3,54.8,52.0
8.3,25.3,96.1,19.9,94.1,54.7,51.9
8.4,25.3,96.0,19.9,93.9,54.7,51.9
8.5,25.2,96.1,19.8,94.0,54.7,51.9
8.6,25.1,96.1,19.8,94.0,54.6,51.9
8.7,24.8,95.8,19.5,93.6,54.5,51.9
8.8,24.9,95.6,19.6,93.4,54.5,51.8
8.9,24.9,95.9,19.6,93.8,54.5,51.8
9.0,24.8,95.9,19.6,93.8,54.4,51.8
9.1,24.8,96.0,19.6,93.9,54.4,51.8
9.2,24.7,96.0,19.5,93.9,54.4,51.8
9.3,24.7,96.0,19.5,94.0,54.4,51.8
9.4,24.6,96.0,19.5,93.9,54.4,51.8
9.5,24.6,95.9,19.4,93.8,54.4,51.8
9.6,24.5,95.8,19.4,93.7,54.4,51.8
9.7,24.5,95.9,19.3,93.8,54.4,51.8
9.8,24.4,95.9,19.3,93.8,54.3,51.8
9.9,24.4,95.7,19.3,93.6,54.3,51.8
10.0,24.4,95.8,19.3,93.7,54.3,51.8
10.1,24.4,95.8,19.3,93.7,54.3,51.8
10.2,24.3,95.8,19.3,93.7,54.3,51.8
10.3,24.4,95.4,19.3,93.2,54.1,51.8
10.4,24.4,95.8,19.4,93.7,54.1,51.8
10.5,24.4,95.7,19.4,93.6,54.1,51.8
10.6,24.4,95.8,19.4,93.7,54.1,51.8
10.7,24.3,95.8,19.4,93.8,54.1,51.8
10.8,24.3,95.8,19.3,93.7,54.1,51.8
10.9,24.3,95.8,19.3,93.8,54.1,51.8
11.0,24.2,95.8,19.3,93.8,54.1,51.8
11.1,24.2,95.8,19.3,93.7,54.1,51.8
11.2,24.2,95.8,19.3,93.7,54.1,51.8
11.3,24.2,95.8,19.2,93.7,54.1,51.8
11.4,24.1,95.8,19.2,93.7,54.1,51.8
11.5,24.1,95.8,19.2,93.7,54.1,51.8
11.6,24.1,95.7,19.2,93.6,54.1,51.8
11.7,24.1,95.8,19.2,93.7,54.1,51.8
11.8,24.0,95.8,19.1,93.7,54.1,51.8
11.9,24.0,95.8,19.1,93.7,54.1,51.8
12.0,23.9,95.8,19.1,93.7,54.1,51.8
12.1,23.9,95.7,19.0,93.7,54.1,51.8
12.2,23.9,95.7,19.0,93.7,54.1,51.8
12.3,23.9,95.7,19.0,93.6,54.1,51.8
12.4,23.9,95.7,19.0,93.6,54.1,51.8
12.5,23.9,95.7,19.0,93.6,54.1,51.8
12.6,23.8,95.7,19.0,93.6,54.1,51.8
12.7,23.8,95.7,19.0,93.6,54.0,51.8
12.8,23.8,95.6,19.0,93.6,54.0,51.8
12.9,23.8,95.7,19.0,93.6,54.0,51.8
13.0,23.8,95.6,18.9,93.6,54.0,51.8
13.1,23.8,95.6,18.9,93.5,54.0,51.8
13.2,23.8,95.6,18.9,93.6,53.9,51.8
13.3,23.8,95.5,18.9,93.4,53.9,51.8
13.4,23.7,95.2,18.9,93.0,53.9,51.8
13.5,23.7,95.2,18.9,93.0,53.9,51.8
13.6,23.7,95.2,18.9,93.0,53.9,51.8
13.7,23.7,95.2,18.9,93.0,53.9,51.8
13.8,23.7,95.2,18.9,93.0,53.9,51.8
13.9,23.7,95.0,18.9,92.8,53.9,51.8
14.0,23.7,95.0,18.9,92.8,53.9,51.8
14.1,23.7,95.0,18.9,92.8,53.9,51.8
14.2,23.7,95.0,18.9,92.8,53.9,51.8
14.3,23.7,95.0,18.9,92.8,53.9,51.8
14.4,23.7,95.0,18.9,92.8,53.9,51.8
14.5,23.7,95.0,18.9,92.8,53.9,51.8
14.6,23.7,95.0,18.9,92.8,53.8,51.8
14.7,23.6,95.0,18.8,92.8,53.8,51.8
14.8,23.6,95.0,18.8,92.8,53.8,51.8
14.9,23.6,95.0,18.8,92.8,53.8,51.8
15.0,23.6,95.0,18.8,92.8,53.8,51.8


==> data/pr_dist_test-0.050000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,92.9,54.2,100.0,56.5,0.0,0.0
0.8,50.7,65.5,52.9,77.1,20.0,10.0
0.9,49.3,60.3,47.0,82.7,40.0,9.8
1.0,49.8,65.0,42.7,78.1,53.8,13.5
1.1,47.8,70.6,40.8,81.8,68.0,25.0
1.2,52.0,80.4,43.4,88.4,72.5,33.7
1.3,48.2,84.5,39.2,90.0,72.9,39.8
1.4,45.3,87.4,36.6,92.7,73.5,45.9
1.5,44.4,88.9,35.5,89.8,77.1,52.1
1.6,44.9,92.8,36.7,94.4,74.5,53.4
1.7,43.4,92.8,35.5,94.6,74.8,54.1
1.8,42.5,92.6,34.9,94.0,74.8,54.8
1.9,42.3,92.4,34.6,94.1,77.1,54.6
2.0,41.1,92.4,33.6,95.7,73.6,51.9
2.1,38.9,92.6,31.6,94.6,67.4,55.4
2.2,40.2,94.0,32.1,94.8,72.1,58.5
2.3,41.3,89.5,33.1,89.0,71.7,58.2
2.4,43.1,91.3,34.8,90.9,72.7,60.5
2.5,44.6,92.5,36.3,92.0,72.9,61.2
2.6,45.1,93.6,37.0,93.3,72.2,61.0
2.7,45.1,93.9,37.1,93.4,71.9,61.4
2.8,45.2,95.4,37.5,95.8,70.0,60.6
2.9,44.8,95.6,37.0,95.9,70.1,59.2
3.0,44.6,96.1,36.6,96.1,68.8,58.6
3.1,44.4,96.3,36.3,96.2,68.3,58.2
3.2,43.7,96.4,35.6,96.2,67.0,57.7
3.3,43.5,96.4,35.1,96.2,67.4,57.2
3.4,43.5,96.9,34.8,96.6,68.1,56.6
3.5,43.5,96.9,34.7,96.5,68.4,55.9
3.6,43.2,96.8,34.4,96.5,68.1,55.7
3.7,42.8,96.8,34.0,96.6,67.9,55.1
3.8,42.6,96.8,33.7,96.6,69.3,55.4
3.9,42.4,96.8,33.5,96.6,69.3,54.7
4.0,42.1,96.2,33.2,95.7,69.3,55.0
4.1,42.1,96.6,33.2,96.3,68.7,54.7
4.2,41.8,96.6,33.0,96.4,68.7,54.4
4.3,41.6,95.8,32.9,95.2,68.3,54.3
4.4,41.8,95.3,33.2,94.6,68.3,54.0
4.5,42.8,94.3,34.4,92.7,65.9,53.9
4.6,43.3,95.0,35.0,93.8,66.1,53.2
4.7,43.5,94.9,35.2,93.6,66.2,52.8
4.8,43.4,94.9,35.0,93.6,65.9,52.5
4.9,42.8,95.0,34.5,93.7,65.7,52.6
5.0,42.6,95.0,34.2,93.4,65.7,53.0
5.1,42.4,95.1,34.1,93.4,65.6,52.9
5.2,42.0,95.1,33.8,93.4,65.5,52.9
5.3,41.6,94.9,33.4,93.3,65.7,52.8
5.4,41.4,94.8,33.2,93.2,65.7,52.6
5.5,41.1,94.9,33.0,93.3,65.7,52.5
5.6,41.0,94.7,32.9,93.1,65.7,52.4
5.7,40.9,94.8,32.9,93.2,65.5,52.3
5.8,40.7,94.8,32.7,93.2,65.6,52.3
5.9,40.4,94.9,32.5,93.3,65.6,52.3
6.0,40.3,94.7,32.4,93.1,65.6,52.1
6.1,40.3,94.7,32.3,93.1,65.6,51.8
6.2,40.2,94.5,32.2,93.0,65.6,51.7
6.3,40.1,94.7,32.2,93.1,65.7,51.8
6.4,40.1,94.5,32.2,92.9,65.7,51.7
6.5,39.7,94.4,31.9,92.7,65.2,51.5
6.6,39.7,94.4,31.9,92.8,65.2,51.5
6.7,39.7,94.4,31.9,92.7,65.3,51.6
6.8,39.9,94.4,32.0,92.8,65.3,51.4
6.9,39.9,94.4,32.0,92.6,65.3,51.6
7.0,39.8,94.3,32.0,92.5,65.3,51.4
7.1,39.9,94.5,32.0,92.9,65.3,51.2
7.2,39.7,94.4,31.9,92.8,65.3,51.2
7.3,39.8,94.5,31.9,92.8,65.4,51.3
7.4,39.8,94.4,31.9,92.6,65.5,51.3
7.5,39.7,94.3,31.9,92.5,65.3,51.2
7.6,39.7,94.5,31.9,92.7,65.3,51.2
7.7,39.6,94.4,31.8,92.6,65.3,51.2
7.8,39.6,94.4,31.8,92.7,65.3,51.1
7.9,39.6,94.3,31.8,92.5,65.3,51.1
8.0,39.6,94.5,31.8,92.7,65.3,51.1
8.1,39.4,94.4,31.6,92.6,65.3,51.1
8.2,39.3,94.3,31.6,92.5,65.3,51.1
8.3,39.3,94.1,31.5,92.2,65.3,51.0
8.4,39.3,93.7,31.6,91.8,65.3,51.0
8.5,39.3,93.7,31.6,91.7,65.3,51.0
8.6,39.3,93.7,31.6,91.7,65.3,51.0
8.7,38.8,93.4,31.2,91.3,65.3,51.0
8.8,38.9,93.2,31.2,91.1,65.3,50.9
8.9,38.9,93.5,31.3,91.5,65.3,50.9
9.0,38.8,93.4,31.3,91.4,65.3,50.9
9.1,38.8,93.4,31.3,91.3,65.3,50.9
9.2,38.8,93.4,31.3,91.4,65.3,50.9
9.3,38.7,93.4,31.2,91.3,65.3,50.9
9.4,38.7,93.3,31.2,91.2,65.3,50.9
9.5,38.7,93.2,31.2,91.0,65.3,50.9
9.6,38.7,93.1,31.2,91.0,65.3,50.9
9.7,38.6,93.2,31.1,91.1,65.3,50.9
9.8,38.6,93.2,31.1,91.1,65.3,50.9
9.9,38.7,92.9,31.2,90.7,65.3,50.9
10.0,38.7,93.0,31.3,90.8,65.3,50.9
10.1,38.7,92.8,31.3,90.7,65.3,50.9
10.2,38.6,92.8,31.2,90.7,65.3,50.9
10.3,38.7,92.4,31.3,90.2,65.3,50.9
10.4,38.8,92.7,31.4,90.5,65.3,50.9
10.5,38.9,92.5,31.5,90.2,65.3,50.9
10.6,38.9,92.5,31.5,90.3,65.3,50.9
10.7,38.9,92.5,31.5,90.3,65.3,50.9
10.8,38.9,92.5,31.5,90.3,65.3,50.9
10.9,38.8,92.5,31.5,90.3,65.3,50.9
11.0,38.8,92.5,31.5,90.3,65.3,50.9
11.1,38.8,92.4,31.5,90.2,65.3,50.9
11.2,38.8,92.5,31.5,90.2,65.3,50.9
11.3,38.8,92.5,31.5,90.2,65.3,50.9
11.4,38.8,92.5,31.5,90.2,65.3,50.9
11.5,38.8,92.5,31.5,90.2,65.3,50.9
11.6,38.8,92.4,31.5,90.1,65.3,50.9
11.7,38.8,92.5,31.5,90.3,65.3,50.9
11.8,38.8,92.5,31.5,90.3,65.3,50.9
11.9,38.8,92.5,31.5,90.3,65.3,50.9
12.0,38.7,92.4,31.5,90.2,65.3,50.9
12.1,38.7,92.4,31.4,90.2,65.3,50.9
12.2,38.7,92.4,31.4,90.2,65.3,50.9
12.3,38.7,92.4,31.4,90.1,65.3,50.9
12.4,38.7,92.3,31.4,90.1,65.3,50.9
12.5,38.6,92.3,31.4,90.1,65.3,50.9
12.6,38.6,92.4,31.4,90.1,65.3,50.9
12.7,38.6,92.3,31.3,90.1,65.3,50.9
12.8,38.6,92.3,31.3,90.0,65.3,50.9
12.9,38.6,92.3,31.3,90.1,65.3,50.9
13.0,38.6,92.3,31.3,90.1,65.3,50.9
13.1,38.6,92.2,31.3,90.0,65.3,50.9
13.2,38.6,92.3,31.3,90.0,65.3,50.9
13.3,38.6,92.1,31.3,89.8,65.3,50.9
13.4,38.5,91.7,31.3,89.3,65.3,50.9
13.5,38.6,91.7,31.3,89.2,65.3,50.9
13.6,38.5,91.6,31.3,89.2,65.3,50.9
13.7,38.5,91.6,31.3,89.2,65.3,50.9
13.8,38.5,91.6,31.3,89.1,65.3,50.9
13.9,38.5,91.4,31.3,88.9,65.3,50.9
14.0,38.5,91.4,31.3,88.9,65.3,50.9
14.1,38.5,91.4,31.3,88.9,65.3,50.9
14.2,38.5,91.4,31.3,88.9,65.3,50.9
14.3,38.5,91.4,31.3,88.9,65.3,50.9
14.4,38.5,91.4,31.3,88.9,65.3,50.9
14.5,38.5,91.4,31.3,88.9,65.3,50.9
14.6,38.5,91.4,31.3,88.9,65.3,50.9
14.7,38.5,91.4,31.3,88.9,65.3,50.9
14.8,38.5,91.4,31.3,88.9,65.3,50.9
14.9,38.5,91.4,31.3,88.9,65.3,50.9
15.0,38.5,91.4,31.3,88.9,65.3,50.9


==> data/pr_dist_test-0.100000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,92.9,54.2,100.0,56.5,0.0,0.0
0.8,51.4,65.5,52.9,77.1,25.0,10.0
0.9,51.5,60.3,49.2,82.7,50.0,12.2
1.0,51.3,64.3,44.3,78.1,58.3,13.5
1.1,49.3,69.7,42.5,81.1,68.0,25.0
1.2,55.4,80.1,46.5,87.9,75.0,34.9
1.3,51.8,83.7,42.7,89.6,75.9,40.7
1.4,48.7,86.2,39.8,92.0,75.3,45.9
1.5,47.5,88.1,38.2,89.0,79.2,53.5
1.6,48.4,91.9,40.0,93.6,75.5,54.1
1.7,47.0,92.0,38.8,93.9,76.3,54.7
1.8,46.4,91.8,38.3,93.2,77.0,56.0
1.9,46.7,91.2,38.6,93.1,78.9,54.6
2.0,45.5,91.7,37.4,95.0,77.1,52.9
2.1,43.5,91.7,36.0,94.0,68.5,55.4
2.2,45.0,92.9,36.5,94.1,73.0,57.7
2.3,46.6,89.1,37.9,88.6,73.0,58.9
2.4,48.7,90.3,40.0,90.3,73.1,59.9
2.5,50.0,91.6,41.5,91.5,73.0,60.0
2.6,50.6,92.7,42.4,92.8,71.8,59.8
2.7,50.8,93.1,42.6,93.1,71.9,60.0
2.8,50.8,94.6,43.0,95.5,70.2,59.7
2.9,50.5,94.9,42.4,95.6,70.3,58.4
3.0,50.3,95.3,42.0,95.8,68.9,57.6
3.1,50.4,95.6,42.0,95.9,69.0,57.1
3.2,50.1,95.7,41.6,95.9,67.8,56.7
3.3,49.9,95.7,41.0,95.9,67.8,55.8
3.4,49.9,96.3,40.7,96.3,68.4,55.5
3.5,50.0,96.2,40.6,96.2,68.8,54.8
3.6,49.8,96.2,40.4,96.3,68.6,54.6
3.7,49.5,96.1,40.1,96.3,68.8,54.0
3.8,49.2,96.0,39.7,96.4,69.4,53.7
3.9,49.2,96.0,39.6,96.4,69.6,53.0
4.0,48.9,95.4,39.3,95.4,69.7,53.3
4.1,48.9,95.8,39.4,96.1,69.3,52.9
4.2,48.7,95.8,39.2,96.1,69.2,52.6
4.3,48.5,95.0,39.1,95.0,68.8,52.5
4.4,48.6,94.4,39.4,94.3,68.8,52.3
4.5,49.5,93.3,40.6,92.2,66.6,52.1
4.6,50.1,93.9,41.1,93.0,67.0,51.5
4.7,50.5,93.7,41.5,92.9,67.0,50.9
4.8,50.2,93.5,41.3,92.8,66.8,50.3
4.9,49.8,93.5,41.0,92.9,66.4,50.2
5.0,49.7,93.6,40.7,92.7,66.4,50.4
5.1,49.7,93.7,40.7,92.7,66.5,50.4
5.2,49.3,93.7,40.4,92.6,66.5,50.4
5.3,48.9,93.5,40.0,92.5,66.5,50.1
5.4,48.7,93.3,39.9,92.3,66.5,49.9
5.5,48.5,93.3,39.7,92.4,66.5,49.8
5.6,48.4,93.2,39.7,92.3,66.5,49.6
5.7,48.5,93.2,39.8,92.3,66.3,49.5
5.8,48.3,93.2,39.6,92.4,66.4,49.5
5.9,48.1,93.3,39.5,92.4,66.4,49.5
6.0,48.0,93.1,39.4,92.3,66.4,49.4
6.1,48.0,93.0,39.4,92.3,66.4,49.1
6.2,48.0,92.9,39.4,92.2,66.4,49.0
6.3,48.0,92.9,39.4,92.2,66.5,49.1
6.4,48.0,92.9,39.4,92.0,66.5,49.0
6.5,47.8,92.7,39.2,91.8,66.0,48.8
6.6,47.8,92.7,39.2,91.8,66.1,48.9
6.7,47.8,92.7,39.2,91.8,66.2,48.9
6.8,48.0,92.7,39.4,91.8,66.2,48.8
6.9,48.1,92.7,39.5,91.7,66.3,48.9
7.0,48.1,92.5,39.5,91.6,66.3,48.8
7.1,48.1,92.8,39.6,92.0,66.3,48.6
7.2,48.0,92.7,39.5,91.8,66.3,48.6
7.3,48.0,92.7,39.4,91.8,66.4,48.7
7.4,48.1,92.6,39.5,91.7,66.4,48.7
7.5,48.1,92.5,39.5,91.6,66.3,48.6
7.6,48.1,92.7,39.5,91.8,66.3,48.6
7.7,48.0,92.6,39.4,91.7,66.3,48.6
7.8,48.0,92.6,39.4,91.7,66.3,48.5
7.9,48.0,92.6,39.4,91.6,66.3,48.5
8.0,48.0,92.7,39.4,91.8,66.3,48.5
8.1,48.0,92.6,39.4,91.7,66.3,48.5
8.2,48.0,92.6,39.4,91.6,66.3,48.5
8.3,48.0,92.3,39.4,91.3,66.3,48.4
8.4,48.0,91.9,39.4,90.7,66.3,48.4
8.5,48.0,91.8,39.4,90.6,66.3,48.4
8.6,48.0,91.9,39.5,90.7,66.3,48.4
8.7,47.9,91.5,39.4,90.2,66.3,48.4
8.8,48.0,91.3,39.5,90.0,66.3,48.4
8.9,48.1,91.7,39.6,90.5,66.3,48.4
9.0,48.0,91.5,39.6,90.3,66.3,48.4
9.1,48.0,91.4,39.6,90.2,66.3,48.4
9.2,48.0,91.4,39.6,90.1,66.3,48.4
9.3,47.9,91.3,39.5,90.0,66.3,48.4
9.4,47.9,91.2,39.5,89.9,66.3,48.4
9.5,47.9,91.1,39.5,89.7,66.3,48.4
9.6,47.9,91.0,39.5,89.6,66.3,48.4
9.7,47.9,91.0,39.5,89.7,66.3,48.4
9.8,47.8,91.0,39.4,89.7,66.3,48.4
9.9,47.9,90.7,39.6,89.2,66.3,48.4
10.0,47.9,90.7,39.6,89.3,66.3,48.4
10.1,47.9,90.6,39.6,89.1,66.3,48.4
10.2,47.9,90.6,39.6,89.1,66.3,48.4
10.3,48.0,90.2,39.7,88.7,66.3,48.4
10.4,48.1,90.5,39.8,89.0,66.3,48.4
10.5,48.1,90.1,39.9,88.5,66.3,48.4
10.6,48.1,90.1,39.9,88.5,66.3,48.4
10.7,48.1,90.2,39.9,88.6,66.3,48.4
10.8,48.1,90.1,39.9,88.5,66.3,48.4
10.9,48.1,90.1,39.9,88.5,66.3,48.4
11.0,48.1,90.1,39.9,88.5,66.3,48.4
11.1,48.1,90.1,39.9,88.5,66.3,48.4
11.2,48.1,90.1,39.9,88.5,66.3,48.4
11.3,48.1,90.1,39.9,88.5,66.3,48.4
11.4,48.1,90.1,39.9,88.5,66.3,48.4
11.5,48.1,90.1,39.9,88.5,66.3,48.4
11.6,48.1,90.0,39.9,88.4,66.3,48.4
11.7,48.1,90.1,39.9,88.5,66.3,48.4
11.8,48.1,90.1,39.9,88.5,66.3,48.4
11.9,48.0,90.1,39.9,88.5,66.3,48.4
12.0,48.0,90.1,39.9,88.5,66.3,48.4
12.1,48.0,90.0,39.8,88.4,66.3,48.4
12.2,48.0,90.0,39.8,88.4,66.3,48.4
12.3,48.0,90.0,39.8,88.4,66.3,48.4
12.4,48.0,89.9,39.8,88.3,66.3,48.4
12.5,48.0,90.0,39.8,88.3,66.3,48.4
12.6,47.9,90.0,39.8,88.3,66.3,48.4
12.7,47.9,89.9,39.8,88.3,66.3,48.4
12.8,47.9,89.9,39.8,88.2,66.3,48.4
12.9,47.9,89.9,39.8,88.3,66.3,48.4
13.0,47.9,89.9,39.8,88.3,66.3,48.4
13.1,47.9,89.8,39.8,88.2,66.3,48.4
13.2,47.9,89.9,39.8,88.2,66.3,48.4
13.3,47.9,89.7,39.8,88.0,66.3,48.4
13.4,47.9,89.3,39.8,87.5,66.3,48.4
13.5,47.9,89.3,39.8,87.5,66.3,48.4
13.6,47.9,89.2,39.8,87.4,66.3,48.4
13.7,47.9,89.2,39.8,87.4,66.3,48.4
13.8,47.9,89.2,39.8,87.3,66.3,48.4
13.9,47.9,89.0,39.7,87.2,66.3,48.4
14.0,47.9,89.0,39.8,87.2,66.3,48.4
14.1,47.9,89.0,39.8,87.2,66.3,48.4
14.2,47.9,89.0,39.8,87.2,66.3,48.4
14.3,47.9,89.0,39.8,87.2,66.3,48.4
14.4,47.9,89.0,39.8,87.2,66.3,48.4
14.5,47.9,89.0,39.8,87.2,66.3,48.4
14.6,47.9,89.0,39.8,87.2,66.3,48.4
14.7,47.9,89.0,39.7,87.2,66.3,48.4
14.8,47.9,89.0,39.7,87.2,66.3,48.4
14.9,47.9,89.0,39.7,87.2,66.3,48.4
15.0,47.9,89.0,39.7,87.2,66.3,48.4


==> data/pr_dist_test-0.200000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,92.9,54.2,100.0,56.5,0.0,0.0
0.8,71.7,65.5,74.0,77.1,33.3,10.0
0.9,67.0,59.5,66.0,82.7,55.6,12.2
1.0,62.5,63.7,55.1,77.1,61.5,15.4
1.1,58.2,68.7,50.2,79.7,72.7,23.5
1.2,63.9,77.5,54.5,85.8,77.8,32.6
1.3,59.8,81.1,50.5,87.6,76.4,38.9
1.4,55.6,83.8,46.4,90.3,76.0,42.9
1.5,54.7,85.5,44.9,87.3,79.5,49.3
1.6,54.5,89.1,45.7,91.6,76.3,50.0
1.7,53.1,88.9,44.6,91.8,78.2,49.7
1.8,52.9,89.5,44.4,91.5,78.4,51.8
1.9,53.0,88.8,44.5,91.4,80.3,50.8
2.0,51.4,89.2,43.1,93.3,78.0,49.0
2.1,50.0,89.4,41.9,92.5,71.8,52.2
2.2,52.0,90.8,42.9,92.8,76.7,54.4
2.3,53.8,87.2,44.2,87.2,78.3,56.4
2.4,55.8,88.4,46.4,89.0,78.3,56.9
2.5,57.0,89.6,48.0,90.4,76.8,56.9
2.6,57.7,90.9,49.0,91.8,75.4,56.5
2.7,57.7,91.2,49.1,92.1,75.6,56.5
2.8,57.8,92.8,49.7,94.5,73.4,56.1
2.9,57.5,93.0,49.1,94.5,73.5,54.9
3.0,57.3,93.3,48.7,94.7,72.2,54.4
3.1,57.4,93.7,48.6,94.9,72.1,54.3
3.2,57.2,93.8,48.3,94.9,70.8,53.7
3.3,57.0,93.8,47.7,94.9,70.5,52.9
3.4,57.0,94.4,47.3,95.3,72.0,52.7
3.5,57.3,94.3,47.3,95.3,71.9,51.6
3.6,57.2,94.2,47.2,95.3,72.1,51.2
3.7,57.0,94.3,47.0,95.4,72.4,51.0
3.8,57.0,94.1,46.8,95.4,72.8,50.3
3.9,57.1,94.0,46.8,95.4,72.7,49.5
4.0,56.8,93.4,46.5,94.5,72.6,49.2
4.1,56.9,93.7,46.7,95.2,72.3,49.0
4.2,56.7,93.6,46.6,95.1,72.2,48.8
4.3,56.4,92.8,46.3,93.9,72.1,49.1
4.4,56.4,92.3,46.5,93.2,72.3,48.9
4.5,57.3,91.3,47.9,91.2,69.8,48.8
4.6,57.7,91.5,48.2,91.6,70.0,48.1
4.7,58.1,91.2,48.6,91.2,70.0,47.5
4.8,58.0,91.0,48.4,91.2,70.0,46.9
4.9,57.8,91.0,48.3,91.3,69.7,46.9
5.0,57.7,90.9,48.1,91.1,69.6,46.9
5.1,57.8,91.0,48.2,91.0,69.7,46.9
5.2,57.8,90.9,48.3,90.9,69.7,46.9
5.3,57.7,90.8,48.2,90.8,69.7,46.6
5.4,57.6,90.6,48.1,90.7,69.7,46.4
5.5,57.3,90.7,47.9,90.8,69.7,46.4
5.6,57.3,90.5,47.9,90.6,69.7,46.2
5.7,57.4,90.4,48.0,90.5,69.5,46.1
5.8,57.3,90.5,47.9,90.6,69.6,46.1
5.9,57.2,90.5,47.9,90.7,69.6,46.1
6.0,57.2,90.3,47.9,90.5,69.6,46.0
6.1,57.2,90.1,47.8,90.4,69.6,45.7
6.2,57.1,90.0,47.8,90.3,69.6,45.6
6.3,57.2,90.0,47.9,90.3,69.6,45.7
6.4,57.2,90.0,47.9,90.1,69.6,45.6
6.5,56.9,89.7,47.6,89.8,69.3,45.5
6.6,56.9,89.7,47.6,89.7,69.4,45.5
6.7,56.9,89.6,47.6,89.7,69.4,45.4
6.8,57.1,89.5,47.9,89.7,69.4,45.3
6.9,57.2,89.4,47.9,89.5,69.4,45.3
7.0,57.2,89.3,48.0,89.5,69.4,45.1
7.1,57.3,89.5,48.1,89.8,69.4,44.9
7.2,57.2,89.4,48.1,89.7,69.4,44.9
7.3,57.3,89.4,48.1,89.7,69.4,45.0
7.4,57.3,89.3,48.1,89.6,69.5,45.1
7.5,57.3,89.3,48.1,89.5,69.5,45.0
7.6,57.3,89.4,48.1,89.7,69.5,45.0
7.7,57.3,89.3,48.1,89.6,69.5,45.0
7.8,57.3,89.3,48.1,89.6,69.5,44.9
7.9,57.3,89.3,48.1,89.5,69.5,44.9
8.0,57.3,89.4,48.1,89.7,69.5,44.9
8.1,57.3,89.3,48.1,89.6,69.5,44.9
8.2,57.3,89.3,48.2,89.5,69.5,44.9
8.3,57.3,89.0,48.2,89.2,69.5,44.8
8.4,57.3,88.6,48.2,88.7,69.5,44.8
8.5,57.3,88.5,48.2,88.5,69.5,44.8
8.6,57.4,88.5,48.3,88.5,69.5,44.8
8.7,57.3,88.1,48.2,88.0,69.5,44.8
8.8,57.3,87.8,48.3,87.7,69.5,44.8
8.9,57.4,88.2,48.4,88.1,69.5,44.8
9.0,57.4,88.0,48.4,87.9,69.5,44.8
9.1,57.4,87.9,48.4,87.8,69.5,44.8
9.2,57.4,87.9,48.4,87.7,69.5,44.8
9.3,57.3,87.8,48.3,87.6,69.5,44.8
9.4,57.3,87.7,48.3,87.5,69.5,44.8
9.5,57.2,87.6,48.3,87.4,69.5,44.8
9.6,57.2,87.5,48.3,87.3,69.5,44.8
9.7,57.2,87.5,48.2,87.3,69.5,44.8
9.8,57.2,87.5,48.2,87.3,69.5,44.8
9.9,57.2,87.1,48.3,86.7,69.5,44.8
10.0,57.2,87.1,48.3,86.7,69.5,44.8
10.1,57.2,87.0,48.3,86.6,69.5,44.8
10.2,57.2,87.0,48.3,86.6,69.5,44.8
10.3,57.3,86.6,48.5,86.1,69.5,44.8
10.4,57.4,86.8,48.6,86.4,69.5,44.8
10.5,57.4,86.5,48.6,85.9,69.5,44.8
10.6,57.4,86.4,48.6,85.9,69.5,44.8
10.7,57.5,86.4,48.7,85.9,69.5,44.8
10.8,57.5,86.4,48.7,85.8,69.5,44.8
10.9,57.4,86.4,48.6,85.8,69.5,44.8
11.0,57.4,86.4,48.6,85.8,69.5,44.8
11.1,57.4,86.4,48.6,85.8,69.5,44.8
11.2,57.4,86.4,48.7,85.8,69.5,44.8
11.3,57.4,86.4,48.7,85.8,69.5,44.8
11.4,57.4,86.4,48.7,85.8,69.5,44.8
11.5,57.4,86.4,48.7,85.8,69.5,44.8
11.6,57.4,86.3,48.7,85.7,69.5,44.8
11.7,57.5,86.4,48.7,85.8,69.5,44.8
11.8,57.5,86.3,48.7,85.8,69.5,44.8
11.9,57.4,86.3,48.7,85.8,69.5,44.8
12.0,57.4,86.3,48.6,85.7,69.5,44.8
12.1,57.4,86.3,48.6,85.7,69.5,44.8
12.2,57.4,86.3,48.6,85.7,69.5,44.8
12.3,57.4,86.2,48.6,85.6,69.5,44.8
12.4,57.3,86.2,48.6,85.6,69.5,44.8
12.5,57.4,86.2,48.6,85.6,69.5,44.8
12.6,57.4,86.2,48.6,85.6,69.5,44.8
12.7,57.4,86.2,48.6,85.6,69.5,44.8
12.8,57.4,86.2,48.6,85.5,69.5,44.8
12.9,57.4,86.2,48.6,85.6,69.5,44.8
13.0,57.4,86.2,48.6,85.5,69.5,44.8
13.1,57.4,86.1,48.6,85.5,69.5,44.8
13.2,57.4,86.1,48.6,85.4,69.5,44.8
13.3,57.4,86.0,48.6,85.3,69.5,44.8
13.4,57.3,85.6,48.6,84.8,69.5,44.8
13.5,57.4,85.5,48.6,84.7,69.5,44.8
13.6,57.4,85.5,48.6,84.7,69.5,44.8
13.7,57.4,85.5,48.6,84.7,69.5,44.8
13.8,57.4,85.4,48.6,84.6,69.5,44.8
13.9,57.4,85.3,48.6,84.4,69.5,44.8
14.0,57.4,85.3,48.6,84.4,69.5,44.8
14.1,57.4,85.3,48.6,84.4,69.5,44.8
14.2,57.4,85.3,48.6,84.4,69.5,44.8
14.3,57.4,85.3,48.6,84.4,69.5,44.8
14.4,57.4,85.3,48.6,84.4,69.5,44.8
14.5,57.4,85.3,48.6,84.4,69.5,44.8
14.6,57.4,85.3,48.6,84.4,69.5,44.8
14.7,57.4,85.3,48.6,84.4,69.5,44.8
14.8,57.4,85.3,48.6,84.4,69.5,44.8
14.9,57.3,85.3,48.6,84.4,69.5,44.8
15.0,57.3,85.3,48.6,84.4,69.5,44.8


==> data/pr_dist_test-0.300000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,92.9,54.2,100.0,56.5,0.0,0.0
0.8,74.5,65.5,78.7,77.1,25.0,10.0
0.9,75.0,59.5,75.6,82.7,60.0,14.6
1.0,74.2,62.4,68.1,77.1,69.2,17.3
1.1,68.2,68.2,60.0,79.7,81.0,25.0
1.2,72.9,76.8,63.3,85.3,82.9,33.7
1.3,67.0,79.7,57.3,86.7,80.0,37.0
1.4,62.3,82.4,52.7,89.6,82.1,41.4
1.5,61.4,84.0,51.2,86.7,84.8,47.2
1.6,60.8,87.6,51.5,90.6,80.9,48.6
1.7,58.9,87.6,50.0,91.1,82.6,47.8
1.8,58.5,87.9,49.6,90.6,83.0,49.4
1.9,58.1,87.2,49.3,90.4,84.3,49.2
2.0,56.7,88.0,47.9,92.6,82.0,47.6
2.1,55.0,87.5,46.8,91.4,74.0,49.6
2.2,57.1,88.9,47.8,91.9,78.5,51.6
2.3,58.6,85.2,49.1,86.3,79.2,52.7
2.4,60.4,85.7,51.3,87.6,79.3,53.0
2.5,61.8,87.6,53.1,89.6,77.6,53.2
2.6,62.3,88.8,53.9,91.0,76.4,53.0
2.7,62.4,89.0,54.0,91.2,76.5,52.8
2.8,62.5,90.6,54.7,93.7,74.0,52.1
2.9,62.6,90.9,54.4,93.8,74.1,51.4
3.0,62.4,91.1,54.1,94.0,72.9,50.7
3.1,62.4,91.5,54.0,94.2,72.4,50.4
3.2,62.3,91.7,53.7,94.2,71.0,49.9
3.3,62.1,91.7,53.0,94.1,71.4,49.3
3.4,62.3,92.2,52.7,94.6,72.4,49.0
3.5,62.4,92.1,52.6,94.5,72.4,48.0
3.6,62.4,92.0,52.6,94.6,72.5,47.7
3.7,62.3,92.1,52.4,94.7,72.7,47.3
3.8,62.2,91.9,52.2,94.7,73.3,46.9
3.9,62.3,91.9,52.1,94.7,72.9,46.1
4.0,62.2,91.2,52.1,93.9,73.4,46.1
4.1,62.4,91.6,52.3,94.4,73.3,45.9
4.2,62.4,91.5,52.4,94.4,73.2,45.8
4.3,62.0,90.7,52.1,93.2,73.0,45.9
4.4,62.0,90.2,52.2,92.5,73.2,45.8
4.5,62.7,89.1,53.4,90.5,71.3,45.7
4.6,63.2,89.4,53.9,91.1,72.0,45.0
4.7,63.5,88.9,54.3,90.7,71.7,44.5
4.8,63.4,88.8,54.1,90.6,72.0,44.1
4.9,63.1,88.7,53.8,90.6,71.9,44.1
5.0,63.0,88.5,53.8,90.4,72.0,44.1
5.1,63.1,88.5,53.8,90.2,72.0,43.9
5.2,63.1,88.4,53.8,90.1,72.0,43.9
5.3,63.1,88.3,53.8,90.0,72.0,43.7
5.4,62.9,88.1,53.7,89.9,72.0,43.5
5.5,62.6,88.2,53.4,90.0,72.0,43.5
5.6,62.7,88.0,53.5,89.8,71.8,43.3
5.7,62.8,87.9,53.7,89.7,71.8,43.2
5.8,62.6,87.9,53.6,89.7,71.8,43.1
5.9,62.6,88.0,53.6,89.8,71.6,43.1
6.0,62.6,87.7,53.5,89.6,71.6,42.9
6.1,62.6,87.6,53.5,89.5,71.6,42.7
6.2,62.6,87.5,53.6,89.4,71.6,42.6
6.3,62.6,87.4,53.6,89.3,71.6,42.7
6.4,62.6,87.3,53.6,89.2,71.6,42.6
6.5,62.4,87.1,53.5,88.9,71.2,42.5
6.6,62.4,87.0,53.4,88.8,71.2,42.3
6.7,62.4,86.9,53.4,88.7,71.2,42.3
6.8,62.6,86.8,53.7,88.7,71.2,42.1
6.9,62.7,86.7,53.8,88.6,71.2,42.1
7.0,62.7,86.6,53.8,88.5,71.2,42.0
7.1,62.8,86.8,54.0,88.9,71.2,41.8
7.2,62.7,86.7,53.9,88.7,71.2,41.8
7.3,62.7,86.6,53.9,88.7,71.3,41.9
7.4,62.8,86.5,54.0,88.5,71.4,41.9
7.5,62.8,86.4,54.0,88.4,71.4,41.9
7.6,62.8,86.5,54.0,88.6,71.4,41.9
7.7,62.8,86.5,54.0,88.5,71.4,41.9
7.8,62.8,86.5,54.0,88.5,71.4,41.8
7.9,62.8,86.4,54.0,88.4,71.4,41.8
8.0,62.8,86.6,54.0,88.6,71.4,41.8
8.1,62.8,86.4,54.0,88.5,71.4,41.8
8.2,62.8,86.4,54.1,88.3,71.4,41.8
8.3,62.9,86.1,54.1,88.0,71.4,41.7
8.4,62.8,85.6,54.1,87.4,71.4,41.7
8.5,62.9,85.5,54.1,87.3,71.4,41.7
8.6,62.9,85.6,54.2,87.3,71.4,41.7
8.7,62.8,85.2,54.1,86.8,71.4,41.7
8.8,62.9,84.9,54.2,86.5,71.4,41.7
8.9,63.0,85.2,54.4,86.9,71.4,41.7
9.0,63.0,85.1,54.4,86.7,71.4,41.7
9.1,63.0,85.0,54.4,86.6,71.4,41.7
9.2,63.0,84.9,54.4,86.5,71.4,41.7
9.3,62.9,84.9,54.3,86.4,71.4,41.7
9.4,63.0,84.7,54.3,86.2,71.4,41.7
9.5,63.0,84.6,54.3,86.1,71.4,41.7
9.6,62.9,84.5,54.3,85.9,71.4,41.7
9.7,62.9,84.5,54.3,85.9,71.4,41.7
9.8,62.9,84.5,54.3,85.9,71.4,41.7
9.9,62.9,84.0,54.3,85.3,71.4,41.7
10.0,62.9,84.1,54.4,85.3,71.4,41.7
10.1,62.9,84.0,54.4,85.2,71.4,41.7
10.2,62.9,83.9,54.4,85.1,71.4,41.7
10.3,63.0,83.4,54.5,84.5,71.4,41.7
10.4,63.1,83.8,54.6,85.0,71.4,41.7
10.5,63.1,83.4,54.6,84.4,71.4,41.7
10.6,63.1,83.4,54.6,84.4,71.4,41.7
10.7,63.1,83.4,54.7,84.4,71.4,41.7
10.8,63.1,83.4,54.7,84.4,71.4,41.7
10.9,63.1,83.4,54.7,84.4,71.4,41.7
11.0,63.1,83.4,54.7,84.4,71.4,41.7
11.1,63.1,83.3,54.7,84.3,71.4,41.7
11.2,63.1,83.4,54.7,84.4,71.4,41.7
11.3,63.1,83.4,54.7,84.4,71.4,41.7
11.4,63.1,83.4,54.7,84.4,71.4,41.7
11.5,63.1,83.3,54.7,84.3,71.4,41.7
11.6,63.1,83.3,54.7,84.2,71.4,41.7
11.7,63.1,83.3,54.7,84.3,71.4,41.7
11.8,63.1,83.3,54.7,84.3,71.4,41.7
11.9,63.1,83.3,54.7,84.3,71.4,41.7
12.0,63.1,83.3,54.7,84.3,71.4,41.7
12.1,63.1,83.3,54.7,84.2,71.4,41.7
12.2,63.1,83.3,54.7,84.2,71.4,41.7
12.3,63.1,83.2,54.7,84.2,71.4,41.7
12.4,63.1,83.2,54.6,84.1,71.4,41.7
12.5,63.1,83.2,54.6,84.1,71.4,41.7
12.6,63.1,83.2,54.6,84.1,71.4,41.7
12.7,63.1,83.1,54.6,84.1,71.4,41.7
12.8,63.1,83.1,54.6,84.0,71.4,41.7
12.9,63.1,83.1,54.7,84.1,71.4,41.7
13.0,63.1,83.1,54.7,84.0,71.4,41.7
13.1,63.1,83.0,54.7,83.9,71.4,41.7
13.2,63.1,83.0,54.7,83.9,71.4,41.7
13.3,63.1,82.9,54.7,83.7,71.4,41.7
13.4,63.1,82.5,54.7,83.3,71.4,41.7
13.5,63.1,82.4,54.7,83.1,71.4,41.7
13.6,63.1,82.4,54.7,83.1,71.4,41.7
13.7,63.1,82.4,54.7,83.1,71.4,41.7
13.8,63.1,82.3,54.7,83.0,71.4,41.7
13.9,63.1,82.2,54.7,82.8,71.4,41.7
14.0,63.1,82.2,54.7,82.8,71.4,41.7
14.1,63.1,82.2,54.7,82.8,71.4,41.7
14.2,63.1,82.2,54.7,82.8,71.4,41.7
14.3,63.1,82.2,54.7,82.8,71.4,41.7
14.4,63.1,82.2,54.7,82.8,71.4,41.7
14.5,63.1,82.2,54.7,82.8,71.4,41.7
14.6,63.1,82.2,54.7,82.8,71.4,41.7
14.7,63.1,82.2,54.7,82.8,71.4,41.7
14.8,63.1,82.2,54.7,82.8,71.4,41.7
14.9,63.1,82.2,54.6,82.8,71.4,41.7
15.0,63.1,82.2,54.6,82.8,71.4,41.7


==> data/pr_dist_test-0.400000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,92.9,54.2,100.0,56.5,0.0,0.0
0.8,73.6,67.2,72.5,77.1,50.0,10.0
0.9,83.3,60.3,80.5,82.7,85.7,14.6
1.0,81.0,62.4,73.6,77.1,90.9,19.2
1.1,73.2,68.7,64.0,79.7,95.0,27.9
1.2,78.0,75.7,68.6,85.3,90.6,33.7
1.3,72.3,79.1,62.2,86.7,89.1,38.0
1.4,66.3,81.5,56.4,89.2,90.2,41.4
1.5,65.0,83.6,54.5,87.0,91.9,47.9
1.6,64.5,87.1,55.2,91.1,87.8,48.6
1.7,62.1,86.4,53.4,91.1,88.2,47.2
1.8,62.1,86.8,53.2,90.6,89.0,48.2
1.9,61.9,86.2,53.1,90.4,89.0,48.1
2.0,60.4,86.9,51.7,92.4,85.2,46.7
2.1,58.1,85.9,50.1,91.1,76.8,47.3
2.2,60.0,86.8,51.1,91.2,82.0,49.6
2.3,61.7,83.5,52.5,85.8,81.4,50.9
2.4,63.4,84.0,54.7,87.2,81.2,51.0
2.5,64.9,85.7,56.5,89.0,79.8,51.1
2.6,65.5,86.9,57.5,90.4,78.8,50.9
2.7,65.7,87.2,57.8,90.7,78.8,50.7
2.8,65.8,88.9,58.3,93.1,76.1,50.1
2.9,65.8,89.0,58.0,93.1,76.2,49.5
3.0,65.9,89.3,58.0,93.3,74.9,49.1
3.1,66.0,89.8,57.9,93.6,74.7,49.1
3.2,66.0,89.9,57.6,93.6,73.8,48.4
3.3,65.7,90.0,56.9,93.6,74.3,47.8
3.4,66.0,90.4,56.7,94.0,75.5,47.3
3.5,66.1,90.3,56.6,94.0,75.5,46.6
3.6,66.2,90.3,56.6,94.1,75.6,46.3
3.7,66.0,90.3,56.3,94.1,75.8,46.0
3.8,65.8,90.2,56.0,94.2,76.4,45.6
3.9,66.0,90.2,56.0,94.2,76.0,44.9
4.0,66.0,89.5,56.0,93.4,76.4,44.8
4.1,66.2,89.9,56.3,93.9,76.3,44.7
4.2,66.2,89.8,56.3,93.9,76.5,44.6
4.3,65.9,89.0,56.2,92.7,75.7,44.7
4.4,66.0,88.5,56.4,92.0,75.8,44.4
4.5,66.5,87.3,57.5,90.0,74.4,44.3
4.6,67.0,87.7,58.0,90.6,75.1,43.7
4.7,67.3,87.1,58.4,90.1,74.8,43.2
4.8,67.3,86.9,58.3,90.0,75.2,42.8
4.9,66.9,86.8,58.0,90.0,75.2,42.8
5.0,66.8,86.6,57.9,89.8,75.2,42.6
5.1,66.8,86.3,57.9,89.5,75.2,42.5
5.2,66.7,86.1,57.9,89.2,75.2,42.5
5.3,66.7,86.0,57.9,89.1,75.2,42.2
5.4,66.5,85.8,57.7,88.9,75.2,42.1
5.5,66.3,85.9,57.6,89.0,75.2,42.0
5.6,66.5,85.8,57.7,88.9,75.2,41.8
5.7,66.6,85.6,57.8,88.6,75.2,41.8
5.8,66.4,85.6,57.7,88.8,75.2,41.6
5.9,66.4,85.7,57.7,88.8,75.0,41.6
6.0,66.3,85.4,57.7,88.6,75.0,41.5
6.1,66.4,85.3,57.7,88.5,75.0,41.2
6.2,66.4,85.2,57.7,88.4,75.0,41.2
6.3,66.4,85.1,57.7,88.3,75.1,41.3
6.4,66.4,85.0,57.8,88.2,74.8,41.2
6.5,66.2,84.7,57.6,87.8,74.6,41.1
6.6,66.2,84.6,57.6,87.8,74.6,40.9
6.7,66.2,84.5,57.7,87.6,74.6,40.8
6.8,66.4,84.4,57.9,87.7,74.6,40.7
6.9,66.5,84.3,58.0,87.5,74.6,40.7
7.0,66.5,84.2,58.1,87.4,74.6,40.6
7.1,66.6,84.3,58.2,87.7,74.6,40.4
7.2,66.5,84.2,58.1,87.5,74.6,40.4
7.3,66.5,84.2,58.1,87.5,74.7,40.5
7.4,66.6,84.1,58.2,87.4,74.8,40.6
7.5,66.6,84.0,58.2,87.3,74.8,40.5
7.6,66.6,84.1,58.2,87.4,74.8,40.5
7.7,66.6,84.0,58.1,87.3,74.8,40.5
7.8,66.6,84.0,58.2,87.3,74.8,40.4
7.9,66.6,83.9,58.1,87.2,74.8,40.4
8.0,66.6,84.1,58.2,87.4,74.8,40.4
8.1,66.6,84.0,58.2,87.3,74.8,40.4
8.2,66.6,83.9,58.3,87.1,74.8,40.4
8.3,66.6,83.7,58.3,86.9,74.8,40.3
8.4,66.7,83.1,58.3,86.1,74.8,40.3
8.5,66.7,83.1,58.3,86.0,74.8,40.3
8.6,66.7,83.1,58.4,86.0,74.8,40.3
8.7,66.7,82.7,58.3,85.5,74.8,40.3
8.8,66.8,82.4,58.4,85.2,74.8,40.3
8.9,66.9,82.8,58.6,85.6,74.8,40.3
9.0,66.9,82.6,58.6,85.4,74.8,40.3
9.1,66.8,82.5,58.6,85.2,74.8,40.3
9.2,66.8,82.4,58.6,85.1,74.8,40.3
9.3,66.8,82.3,58.6,85.0,74.8,40.3
9.4,66.8,82.2,58.6,84.8,74.8,40.3
9.5,66.8,82.1,58.6,84.7,74.8,40.3
9.6,66.8,82.0,58.6,84.6,74.8,40.3
9.7,66.8,82.0,58.6,84.6,74.8,40.3
9.8,66.8,82.0,58.5,84.6,74.8,40.3
9.9,66.8,81.6,58.6,83.9,74.8,40.3
10.0,66.9,81.6,58.7,84.0,74.8,40.3
10.1,66.9,81.5,58.7,83.8,74.8,40.3
10.2,66.9,81.5,58.7,83.8,74.8,40.3
10.3,66.9,80.9,58.8,83.1,74.8,40.3
10.4,67.1,81.4,59.0,83.7,74.8,40.3
10.5,67.1,81.0,59.0,83.1,74.8,40.3
10.6,67.1,81.0,59.0,83.1,74.8,40.3
10.7,67.1,81.0,59.0,83.1,74.8,40.3
10.8,67.1,80.9,59.0,83.1,74.8,40.3
10.9,67.1,80.9,59.0,83.1,74.8,40.3
11.0,67.1,80.9,59.0,83.1,74.8,40.3
11.1,67.1,80.9,59.0,83.0,74.8,40.3
11.2,67.1,80.9,59.0,83.0,74.8,40.3
11.3,67.1,80.9,59.0,83.1,74.8,40.3
11.4,67.1,80.9,59.0,83.1,74.8,40.3
11.5,67.1,80.9,59.0,83.0,74.8,40.3
11.6,67.1,80.8,59.0,82.9,74.8,40.3
11.7,67.2,80.9,59.1,83.0,74.8,40.3
11.8,67.2,80.9,59.1,83.0,74.8,40.3
11.9,67.2,80.9,59.1,83.0,74.8,40.3
12.0,67.2,80.9,59.1,83.0,74.8,40.3
12.1,67.2,80.8,59.1,82.9,74.8,40.3
12.2,67.2,80.8,59.1,82.9,74.8,40.3
12.3,67.2,80.8,59.1,82.9,74.8,40.3
12.4,67.1,80.7,59.0,82.8,74.8,40.3
12.5,67.1,80.7,59.1,82.8,74.8,40.3
12.6,67.1,80.7,59.1,82.8,74.8,40.3
12.7,67.1,80.7,59.1,82.8,74.8,40.3
12.8,67.1,80.7,59.1,82.7,74.8,40.3
12.9,67.1,80.7,59.1,82.8,74.8,40.3
13.0,67.1,80.7,59.1,82.7,74.8,40.3
13.1,67.1,80.6,59.1,82.7,74.8,40.3
13.2,67.1,80.6,59.1,82.6,74.8,40.3
13.3,67.1,80.5,59.1,82.4,74.8,40.3
13.4,67.1,80.1,59.1,82.0,74.8,40.3
13.5,67.1,80.0,59.1,81.9,74.8,40.3
13.6,67.1,80.0,59.1,81.8,74.8,40.3
13.7,67.1,80.0,59.1,81.8,74.8,40.3
13.8,67.1,79.9,59.1,81.7,74.8,40.3
13.9,67.1,79.8,59.1,81.6,74.8,40.3
14.0,67.1,79.8,59.1,81.5,74.8,40.3
14.1,67.1,79.8,59.1,81.5,74.8,40.3
14.2,67.1,79.8,59.1,81.5,74.8,40.3
14.3,67.1,79.8,59.1,81.5,74.8,40.3
14.4,67.1,79.8,59.1,81.5,74.8,40.3
14.5,67.1,79.8,59.1,81.5,74.8,40.3
14.6,67.1,79.8,59.1,81.5,74.8,40.3
14.7,67.1,79.8,59.1,81.5,74.8,40.3
14.8,67.1,79.8,59.1,81.5,74.8,40.3
14.9,67.1,79.8,59.1,81.5,74.8,40.3
15.0,67.1,79.8,59.1,81.5,74.8,40.3


==> data/pr_dist_test-0.500000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,92.9,54.2,100.0,56.5,0.0,0.0
0.8,78.0,67.2,79.2,79.2,50.0,10.0
0.9,90.9,60.3,88.6,82.7,85.7,14.6
1.0,88.0,60.5,82.7,77.1,90.0,17.3
1.1,79.3,67.3,71.2,79.7,94.7,26.5
1.2,81.9,73.9,74.3,85.3,90.3,32.6
1.3,76.4,77.9,66.7,86.3,90.9,37.0
1.4,70.2,80.8,60.6,89.2,90.0,40.6
1.5,69.0,82.6,59.0,87.0,90.4,46.5
1.6,68.0,86.0,59.2,90.8,86.4,47.3
1.7,65.7,85.7,57.2,91.1,88.1,46.5
1.8,65.9,85.9,57.0,90.2,89.8,47.0
1.9,65.5,85.0,56.9,90.2,89.5,45.9
2.0,63.4,85.7,55.2,92.4,84.5,44.3
2.1,61.3,84.7,53.7,90.9,76.5,45.1
2.2,63.3,85.3,54.7,90.9,82.4,47.2
2.3,64.6,81.5,56.0,85.4,81.4,47.6
2.4,66.4,82.4,58.3,86.7,80.9,48.7
2.5,67.9,83.8,60.1,88.3,80.1,48.3
2.6,68.7,85.3,61.2,90.0,79.0,48.2
2.7,68.8,85.5,61.5,90.2,79.0,48.1
2.8,68.8,87.2,61.9,92.6,75.8,47.6
2.9,68.8,86.9,61.8,92.4,75.5,47.0
3.0,69.0,87.2,61.9,92.6,75.2,46.7
3.1,69.2,87.6,62.0,92.9,75.0,46.8
3.2,69.4,87.7,61.9,92.9,74.5,46.3
3.3,69.1,87.7,61.1,92.9,74.4,45.4
3.4,69.3,88.0,60.9,93.4,75.7,45.0
3.5,69.4,87.9,60.9,93.4,75.8,44.6
3.6,69.5,88.0,60.8,93.4,75.9,44.1
3.7,69.4,88.0,60.6,93.5,76.0,43.8
3.8,69.1,87.9,60.2,93.6,76.3,43.3
3.9,69.5,87.8,60.5,93.6,76.8,42.8
4.0,69.5,87.2,60.4,92.8,76.9,42.6
4.1,69.7,87.5,60.7,93.4,76.8,42.4
4.2,69.7,87.4,60.7,93.4,76.8,42.1
4.3,69.4,86.8,60.6,92.3,76.3,42.3
4.4,69.6,86.2,60.9,91.4,76.3,42.0
4.5,70.0,84.7,61.7,89.1,75.9,41.8
4.6,70.5,85.1,62.3,89.8,76.2,41.0
4.7,70.7,84.6,62.6,89.3,76.2,40.6
4.8,70.7,84.4,62.6,89.2,76.2,40.0
4.9,70.3,84.4,62.1,89.3,76.1,40.0
5.0,70.2,84.2,62.1,89.1,76.1,39.9
5.1,70.2,83.8,62.1,88.6,76.1,39.7
5.2,70.1,83.6,62.1,88.3,76.1,39.7
5.3,70.1,83.4,62.0,88.1,76.1,39.5
5.4,69.8,83.2,61.7,87.9,76.1,39.3
5.5,69.7,83.3,61.7,88.0,76.1,39.3
5.6,69.8,83.1,61.8,87.8,76.1,39.1
5.7,69.9,82.9,62.0,87.6,76.1,39.1
5.8,69.8,82.9,61.9,87.7,76.1,38.9
5.9,69.8,82.9,61.9,87.7,75.8,38.9
6.0,69.7,82.8,61.9,87.6,75.8,38.8
6.1,69.8,82.6,61.9,87.5,75.8,38.6
6.2,69.8,82.6,61.9,87.4,75.9,38.7
6.3,69.8,82.5,61.9,87.3,75.6,38.6
6.4,69.8,82.4,62.0,87.2,75.3,38.5
6.5,69.6,82.1,61.9,86.8,75.1,38.4
6.6,69.6,81.9,61.9,86.7,75.1,38.3
6.7,69.6,81.9,61.9,86.6,75.1,38.2
6.8,69.8,81.7,62.1,86.6,75.1,38.1
6.9,69.8,81.6,62.2,86.4,75.1,38.1
7.0,69.9,81.5,62.2,86.3,75.1,37.9
7.1,70.0,81.7,62.4,86.6,75.1,37.8
7.2,69.9,81.6,62.3,86.4,75.1,37.8
7.3,70.0,81.5,62.4,86.4,75.2,37.9
7.4,70.0,81.4,62.4,86.2,75.3,38.0
7.5,70.0,81.3,62.4,86.1,75.3,37.9
7.6,70.0,81.4,62.4,86.1,75.3,37.9
7.7,70.0,81.3,62.4,86.1,75.3,37.9
7.8,70.0,81.3,62.4,86.1,75.3,37.8
7.9,69.9,81.2,62.3,85.9,75.3,37.8
8.0,70.0,81.3,62.4,86.1,75.3,37.8
8.1,70.0,81.3,62.4,86.0,75.3,37.8
8.2,70.0,81.2,62.4,85.9,75.3,37.8
8.3,70.0,80.9,62.5,85.6,75.3,37.8
8.4,70.0,80.4,62.5,84.8,75.3,37.8
8.5,70.1,80.3,62.5,84.7,75.3,37.8
8.6,70.1,80.3,62.5,84.7,75.3,37.8
8.7,70.1,80.0,62.5,84.3,75.3,37.8
8.8,70.1,79.7,62.6,83.9,75.3,37.7
8.9,70.2,80.0,62.8,84.2,75.3,37.7
9.0,70.2,79.8,62.8,84.0,75.3,37.7
9.1,70.2,79.6,62.8,83.7,75.3,37.7
9.2,70.3,79.5,62.8,83.6,75.3,37.7
9.3,70.2,79.5,62.8,83.5,75.3,37.7
9.4,70.2,79.3,62.8,83.4,75.3,37.7
9.5,70.2,79.2,62.8,83.2,75.3,37.7
9.6,70.2,79.2,62.8,83.1,75.3,37.7
9.7,70.2,79.1,62.7,83.1,75.3,37.7
9.8,70.2,79.2,62.7,83.1,75.3,37.7
9.9,70.2,78.7,62.8,82.5,75.3,37.7
10.0,70.3,78.7,62.8,82.5,75.3,37.7
10.1,70.3,78.6,62.8,82.4,75.3,37.7
10.2,70.2,78.6,62.8,82.3,75.3,37.7
10.3,70.3,78.1,62.9,81.6,75.3,37.7
10.4,70.4,78.4,63.1,82.0,75.3,37.7
10.5,70.4,78.1,63.1,81.6,75.3,37.7
10.6,70.4,78.1,63.1,81.5,75.3,37.7
10.7,70.5,78.1,63.1,81.6,75.3,37.7
10.8,70.5,78.1,63.1,81.5,75.3,37.7
10.9,70.5,78.1,63.1,81.5,75.3,37.7
11.0,70.5,78.1,63.1,81.5,75.3,37.7
11.1,70.5,78.0,63.1,81.5,75.3,37.7
11.2,70.5,78.0,63.1,81.5,75.3,37.7
11.3,70.5,78.1,63.2,81.5,75.3,37.7
11.4,70.5,78.1,63.2,81.5,75.3,37.7
11.5,70.5,78.0,63.2,81.5,75.3,37.7
11.6,70.5,78.0,63.2,81.4,75.3,37.7
11.7,70.5,78.0,63.2,81.4,75.3,37.7
11.8,70.5,78.0,63.2,81.4,75.3,37.7
11.9,70.5,78.0,63.2,81.4,75.3,37.7
12.0,70.5,78.0,63.2,81.4,75.3,37.7
12.1,70.5,77.9,63.2,81.3,75.3,37.7
12.2,70.5,77.9,63.2,81.3,75.3,37.7
12.3,70.5,77.9,63.2,81.3,75.3,37.7
12.4,70.5,77.8,63.2,81.2,75.3,37.7
12.5,70.5,77.8,63.2,81.2,75.3,37.7
12.6,70.5,77.8,63.2,81.2,75.3,37.7
12.7,70.5,77.8,63.2,81.1,75.3,37.7
12.8,70.5,77.7,63.2,81.1,75.3,37.7
12.9,70.5,77.7,63.2,81.1,75.3,37.7
13.0,70.5,77.7,63.2,81.0,75.3,37.7
13.1,70.5,77.7,63.2,81.0,75.3,37.7
13.2,70.5,77.6,63.2,80.9,75.3,37.7
13.3,70.5,77.5,63.2,80.7,75.3,37.7
13.4,70.5,77.2,63.2,80.3,75.3,37.7
13.5,70.5,77.1,63.2,80.2,75.3,37.7
13.6,70.5,77.0,63.2,80.1,75.3,37.7
13.7,70.5,77.0,63.2,80.1,75.3,37.7
13.8,70.5,77.0,63.2,80.1,75.3,37.7
13.9,70.5,76.9,63.2,79.9,75.3,37.7
14.0,70.5,76.8,63.2,79.8,75.3,37.7
14.1,70.5,76.8,63.2,79.8,75.3,37.7
14.2,70.5,76.8,63.2,79.8,75.3,37.7
14.3,70.5,76.8,63.2,79.8,75.3,37.7
14.4,70.5,76.8,63.2,79.8,75.3,37.7
14.5,70.5,76.8,63.2,79.8,75.3,37.7
14.6,70.5,76.8,63.2,79.8,75.3,37.7
14.7,70.5,76.8,63.2,79.8,75.3,37.7
14.8,70.5,76.8,63.2,79.8,75.3,37.7
14.9,70.5,76.8,63.2,79.8,75.3,37.7
15.0,70.5,76.8,63.2,79.8,75.3,37.7


==> data/pr_dist_test-0.600000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,92.3,50.0,100.0,52.2,0.0,0.0
0.8,78.0,67.2,79.2,79.2,50.0,10.0
0.9,89.6,59.5,88.6,82.7,85.7,14.6
1.0,90.5,60.5,86.2,77.1,90.9,19.2
1.1,81.5,66.8,74.8,79.0,90.9,29.4
1.2,85.7,73.9,78.3,85.3,93.5,33.7
1.3,79.8,76.8,71.0,86.3,90.7,36.1
1.4,73.6,79.3,64.9,89.2,91.4,39.8
1.5,72.0,81.0,62.8,87.0,92.6,44.4
1.6,71.2,84.3,63.1,90.3,87.0,45.3
1.7,68.9,83.6,61.0,90.2,87.5,44.0
1.8,69.7,84.0,61.4,89.6,89.3,44.6
1.9,69.4,83.1,61.4,89.2,89.1,44.3
2.0,66.7,83.0,59.8,91.4,78.7,40.5
2.1,65.0,82.1,58.5,90.0,74.4,41.5
2.2,67.0,82.4,59.3,89.4,81.2,43.5
2.3,68.1,78.4,60.4,83.8,81.2,44.0
2.4,69.9,79.2,62.9,85.3,79.3,44.1
2.5,71.2,80.6,64.4,86.7,78.0,43.7
2.6,71.7,81.8,65.3,88.0,76.8,43.5
2.7,71.8,82.1,65.3,88.2,77.3,43.5
2.8,71.7,84.1,65.7,90.8,73.8,42.8
2.9,71.7,83.6,65.5,90.4,73.9,42.4
3.0,71.7,83.9,65.4,90.7,73.6,42.2
3.1,71.9,84.3,65.6,91.0,73.4,42.3
3.2,72.1,84.3,65.6,91.2,73.6,42.1
3.3,71.8,84.3,64.9,91.3,73.1,41.1
3.4,72.0,84.6,64.7,91.7,74.5,40.8
3.5,72.3,84.5,64.7,91.7,74.5,40.3
3.6,72.4,84.5,64.7,91.9,74.6,39.9
3.7,72.2,84.5,64.6,92.0,74.8,39.6
3.8,72.0,84.3,64.2,92.1,75.0,39.0
3.9,72.4,84.1,64.5,92.1,75.4,38.4
4.0,72.4,83.5,64.5,91.3,75.4,38.0
4.1,72.7,83.9,64.9,91.9,75.3,38.0
4.2,72.7,83.8,65.0,91.9,75.4,37.7
4.3,72.4,83.1,64.9,90.8,74.3,37.5
4.4,72.7,82.5,65.2,89.8,74.3,37.1
4.5,72.9,81.0,65.8,87.4,74.4,36.9
4.6,73.5,81.5,66.5,88.3,74.4,36.1
4.7,73.8,81.0,66.9,87.8,74.4,35.7
4.8,73.8,80.7,66.9,87.5,74.4,35.2
4.9,73.5,80.6,66.6,87.6,74.4,35.0
5.0,73.3,80.4,66.4,87.4,74.4,34.9
5.1,73.3,80.2,66.4,87.0,74.4,34.7
5.2,73.3,79.9,66.4,86.6,74.4,34.7
5.3,73.2,79.8,66.3,86.5,74.4,34.6
5.4,72.9,79.6,66.0,86.3,74.4,34.4
5.5,72.8,79.6,65.9,86.4,74.4,34.4
5.6,72.9,79.4,66.1,86.1,74.4,34.2
5.7,73.0,79.3,66.2,85.9,74.4,34.2
5.8,72.9,79.3,66.2,86.0,74.4,34.1
5.9,73.0,79.3,66.2,86.1,74.4,34.1
6.0,73.0,79.2,66.2,85.9,74.4,33.9
6.1,73.1,79.1,66.3,85.8,74.4,33.8
6.2,73.1,79.0,66.3,85.8,74.4,33.7
6.3,73.1,79.0,66.3,85.7,74.5,33.8
6.4,73.1,78.9,66.4,85.6,74.2,33.7
6.5,73.0,78.6,66.3,85.2,73.9,33.6
6.6,73.0,78.4,66.3,85.0,73.9,33.5
6.7,73.0,78.3,66.3,84.9,73.9,33.5
6.8,73.2,78.1,66.5,84.8,73.9,33.3
6.9,73.2,78.0,66.6,84.6,73.9,33.3
7.0,73.2,77.8,66.6,84.4,73.9,33.2
7.1,73.3,77.9,66.7,84.6,73.9,33.1
7.2,73.3,77.9,66.7,84.5,73.9,33.1
7.3,73.3,77.9,66.7,84.5,74.0,33.2
7.4,73.3,77.6,66.8,84.3,74.0,33.1
7.5,73.3,77.6,66.7,84.2,74.1,33.2
7.6,73.3,77.7,66.7,84.3,74.1,33.2
7.7,73.3,77.6,66.7,84.2,74.1,33.2
7.8,73.3,77.6,66.7,84.2,74.1,33.2
7.9,73.3,77.5,66.7,84.0,74.1,33.2
8.0,73.3,77.6,66.7,84.1,74.1,33.2
8.1,73.3,77.5,66.8,84.0,74.1,33.2
8.2,73.4,77.4,66.8,83.9,74.1,33.2
8.3,73.4,77.2,66.8,83.6,74.1,33.1
8.4,73.4,76.7,66.8,82.9,74.1,33.1
8.5,73.4,76.6,66.8,82.8,74.1,33.1
8.6,73.4,76.7,66.9,82.8,74.1,33.1
8.7,73.4,76.3,66.9,82.3,74.1,33.1
8.8,73.5,76.1,67.0,81.9,74.1,33.0
8.9,73.6,76.3,67.1,82.2,74.1,33.0
9.0,73.6,76.1,67.1,82.0,74.1,33.0
9.1,73.6,75.9,67.1,81.7,74.1,33.0
9.2,73.6,75.9,67.1,81.7,74.1,33.0
9.3,73.6,75.8,67.1,81.6,74.1,33.0
9.4,73.6,75.7,67.1,81.4,74.1,33.0
9.5,73.6,75.6,67.1,81.3,74.1,33.0
9.6,73.6,75.5,67.1,81.1,74.1,33.0
9.7,73.6,75.5,67.1,81.1,74.1,33.0
9.8,73.5,75.5,67.1,81.2,74.1,33.0
9.9,73.6,75.1,67.2,80.5,74.1,33.0
10.0,73.6,75.1,67.2,80.6,74.1,33.0
10.1,73.6,75.1,67.2,80.4,74.1,33.0
10.2,73.6,75.0,67.2,80.4,74.1,33.0
10.3,73.7,74.5,67.3,79.6,74.1,33.0
10.4,73.8,74.7,67.4,79.9,74.1,33.0
10.5,73.7,74.4,67.4,79.4,74.1,33.0
10.6,73.8,74.3,67.4,79.4,74.1,33.0
10.7,73.8,74.4,67.4,79.4,74.1,33.0
10.8,73.8,74.3,67.4,79.4,74.1,33.0
10.9,73.8,74.3,67.4,79.4,74.1,33.0
11.0,73.8,74.3,67.4,79.4,74.1,33.0
11.1,73.8,74.3,67.4,79.3,74.1,33.0
11.2,73.8,74.3,67.5,79.3,74.1,33.0
11.3,73.8,74.3,67.5,79.4,74.1,33.0
11.4,73.8,74.3,67.5,79.4,74.1,33.0
11.5,73.8,74.3,67.5,79.3,74.1,33.0
11.6,73.8,74.3,67.5,79.3,74.1,33.0
11.7,73.9,74.3,67.5,79.3,74.1,33.0
11.8,73.9,74.3,67.5,79.3,74.1,33.0
11.9,73.9,74.3,67.5,79.3,74.1,33.0
12.0,73.9,74.2,67.5,79.2,74.1,33.0
12.1,73.9,74.2,67.5,79.2,74.1,33.0
12.2,73.9,74.2,67.5,79.2,74.1,33.0
12.3,73.9,74.2,67.5,79.1,74.1,33.0
12.4,73.9,74.1,67.5,79.0,74.1,33.0
12.5,73.9,74.1,67.5,79.0,74.1,33.0
12.6,73.9,74.1,67.5,79.0,74.1,33.0
12.7,73.9,74.0,67.5,78.9,74.1,33.0
12.8,73.9,74.0,67.5,78.9,74.1,33.0
12.9,73.9,74.0,67.5,78.9,74.1,33.0
13.0,73.9,73.9,67.5,78.8,74.1,33.0
13.1,73.9,73.9,67.5,78.7,74.1,33.0
13.2,73.9,73.9,67.5,78.7,74.1,33.0
13.3,73.9,73.7,67.5,78.5,74.1,33.0
13.4,73.9,73.4,67.5,78.1,74.1,33.0
13.5,73.9,73.3,67.5,78.0,74.1,33.0
13.6,73.9,73.3,67.5,77.9,74.1,33.0
13.7,73.9,73.3,67.5,77.9,74.1,33.0
13.8,73.9,73.3,67.5,77.9,74.1,33.0
13.9,73.9,73.1,67.5,77.7,74.1,33.0
14.0,73.9,73.1,67.5,77.7,74.1,33.0
14.1,73.9,73.1,67.5,77.7,74.1,33.0
14.2,73.9,73.1,67.5,77.7,74.1,33.0
14.3,73.9,73.1,67.5,77.7,74.1,33.0
14.4,73.9,73.1,67.5,77.7,74.1,33.0
14.5,73.9,73.1,67.5,77.7,74.1,33.0
14.6,73.9,73.1,67.5,77.7,74.1,33.0
14.7,73.9,73.1,67.5,77.7,74.1,33.0
14.8,73.9,73.1,67.5,77.7,74.1,33.0
14.9,73.9,73.1,67.5,77.7,74.1,33.0
15.0,73.9,73.1,67.5,77.7,74.1,33.0


==> data/pr_dist_test-0.700000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,84.6,45.8,100.0,47.8,0.0,0.0
0.8,76.9,69.0,77.6,79.2,66.7,20.0
0.9,90.5,57.8,91.0,81.3,85.7,14.6
1.0,91.0,58.0,89.0,77.1,88.9,15.4
1.1,83.0,64.9,76.9,79.0,88.9,23.5
1.2,84.7,72.1,78.2,84.7,93.1,31.4
1.3,81.9,75.4,74.2,85.9,90.5,35.2
1.4,76.4,78.4,67.9,88.9,92.7,38.3
1.5,75.3,80.0,66.0,86.4,93.8,42.3
1.6,74.8,83.2,66.4,90.1,91.3,42.6
1.7,72.3,81.9,64.2,89.3,91.4,40.3
1.8,73.0,81.8,64.8,88.3,90.7,40.5
1.9,72.6,80.3,64.9,87.8,89.7,37.8
2.0,69.9,80.3,62.9,90.1,82.0,34.8
2.1,68.3,79.2,61.9,88.6,75.2,35.3
2.2,70.0,78.3,63.0,87.5,82.0,36.7
2.3,70.6,73.9,63.5,81.0,80.8,36.7
2.4,72.1,74.2,65.5,81.8,78.9,36.8
2.5,73.3,76.0,67.2,83.7,76.6,36.3
2.6,74.0,77.4,68.2,85.0,75.3,36.3
2.7,74.0,77.2,68.1,84.8,75.6,35.9
2.8,73.7,79.2,68.5,87.6,71.2,35.5
2.9,73.8,78.8,68.5,87.2,71.8,35.3
3.0,73.6,78.9,68.2,87.5,71.4,35.0
3.1,73.9,79.2,68.6,87.9,71.4,35.1
3.2,74.1,78.9,68.8,87.8,71.3,35.0
3.3,73.8,78.8,68.2,88.0,71.5,34.4
3.4,74.2,78.9,68.3,88.5,72.6,34.0
3.5,74.4,78.9,68.3,88.6,72.9,33.5
3.6,74.5,78.8,68.3,88.7,72.9,33.0
3.7,74.3,78.7,68.1,88.7,72.7,32.6
3.8,74.1,78.5,67.9,88.9,73.3,32.2
3.9,74.5,78.3,68.2,89.0,73.3,31.5
4.0,74.5,77.7,68.3,88.2,73.3,31.2
4.1,74.9,78.3,68.7,88.9,73.6,31.2
4.2,74.8,78.1,68.7,88.9,73.6,30.8
4.3,74.6,77.4,68.6,87.7,72.6,30.7
4.4,74.9,76.9,69.0,86.9,72.3,30.4
4.5,75.0,75.3,69.3,83.9,72.4,30.3
4.6,75.7,76.1,70.2,85.4,72.4,29.6
4.7,76.0,75.8,70.7,85.0,72.4,29.2
4.8,76.3,75.5,70.9,84.8,72.4,28.9
4.9,76.3,75.4,71.0,84.8,72.4,28.7
5.0,76.1,75.2,70.7,84.6,72.4,28.6
5.1,76.0,74.9,70.6,84.0,72.4,28.5
5.2,76.0,74.7,70.6,83.7,72.4,28.5
5.3,75.9,74.5,70.5,83.5,72.4,28.3
5.4,75.6,74.3,70.3,83.4,72.4,28.2
5.5,75.6,74.3,70.2,83.4,72.4,28.2
5.6,75.7,74.1,70.4,83.1,72.4,28.1
5.7,75.8,74.0,70.5,82.9,72.4,28.0
5.8,75.7,73.9,70.5,82.9,72.4,27.9
5.9,75.8,73.9,70.6,82.9,72.4,27.9
6.0,75.8,73.8,70.6,82.8,72.4,27.8
6.1,75.8,73.7,70.6,82.7,72.4,27.7
6.2,75.8,73.6,70.6,82.6,72.4,27.6
6.3,75.8,73.5,70.6,82.5,72.4,27.6
6.4,75.9,73.5,70.7,82.5,72.4,27.5
6.5,75.7,73.2,70.6,82.1,72.1,27.4
6.6,75.7,73.0,70.6,82.0,72.1,27.3
6.7,75.8,72.9,70.6,81.8,72.1,27.3
6.8,75.9,72.8,70.8,81.6,72.1,27.2
6.9,76.0,72.6,70.9,81.4,72.1,27.2
7.0,76.0,72.4,70.9,81.1,72.1,27.1
7.1,76.1,72.4,71.0,81.2,72.1,27.0
7.2,76.0,72.4,71.0,81.2,72.1,27.0
7.3,76.1,72.4,71.0,81.2,72.2,27.1
7.4,76.2,72.2,71.1,81.0,72.2,27.0
7.5,76.1,72.2,71.0,80.9,72.4,27.2
7.6,76.1,72.3,71.0,80.9,72.4,27.2
7.7,76.1,72.2,71.0,80.8,72.4,27.2
7.8,76.1,72.2,71.0,80.8,72.4,27.1
7.9,76.1,72.1,71.0,80.7,72.4,27.1
8.0,76.1,72.2,71.0,80.8,72.4,27.1
8.1,76.2,72.1,71.1,80.7,72.4,27.1
8.2,76.2,72.1,71.1,80.6,72.4,27.1
8.3,76.2,71.9,71.1,80.3,72.4,27.1
8.4,76.2,71.4,71.1,79.6,72.4,27.1
8.5,76.2,71.3,71.1,79.5,72.4,27.1
8.6,76.3,71.3,71.2,79.5,72.4,27.1
8.7,76.3,71.0,71.2,79.1,72.4,27.1
8.8,76.3,70.8,71.3,78.8,72.4,27.0
8.9,76.4,71.0,71.4,79.1,72.4,27.0
9.0,76.4,70.9,71.4,78.8,72.4,27.0
9.1,76.4,70.7,71.4,78.6,72.4,27.0
9.2,76.4,70.7,71.4,78.5,72.4,27.0
9.3,76.4,70.6,71.4,78.4,72.4,27.0
9.4,76.4,70.5,71.4,78.3,72.4,27.0
9.5,76.4,70.4,71.4,78.1,72.4,27.0
9.6,76.4,70.3,71.4,78.0,72.4,27.0
9.7,76.4,70.3,71.4,78.0,72.4,27.0
9.8,76.4,70.3,71.4,78.0,72.4,27.0
9.9,76.4,69.9,71.4,77.4,72.4,27.0
10.0,76.5,70.0,71.5,77.4,72.4,27.0
10.1,76.5,69.9,71.5,77.3,72.4,27.0
10.2,76.5,69.9,71.5,77.3,72.4,27.0
10.3,76.5,69.3,71.5,76.4,72.4,27.0
10.4,76.6,69.4,71.6,76.5,72.4,27.0
10.5,76.6,69.0,71.6,76.0,72.4,27.0
10.6,76.6,69.0,71.6,76.0,72.4,27.0
10.7,76.6,69.0,71.6,76.0,72.4,27.0
10.8,76.6,69.0,71.6,76.0,72.4,27.0
10.9,76.6,69.0,71.6,76.0,72.4,27.0
11.0,76.6,69.0,71.6,76.0,72.4,27.0
11.1,76.6,69.0,71.6,75.9,72.4,27.0
11.2,76.6,68.9,71.6,75.8,72.4,27.0
11.3,76.6,69.0,71.7,75.9,72.4,27.0
11.4,76.6,69.0,71.7,75.9,72.4,27.0
11.5,76.6,69.0,71.7,75.9,72.4,27.0
11.6,76.6,68.9,71.7,75.8,72.4,27.0
11.7,76.6,69.0,71.7,75.9,72.4,27.0
11.8,76.6,68.9,71.7,75.9,72.4,27.0
11.9,76.6,68.9,71.7,75.9,72.4,27.0
12.0,76.6,68.9,71.7,75.8,72.4,27.0
12.1,76.6,68.9,71.7,75.7,72.4,27.0
12.2,76.6,68.9,71.7,75.7,72.4,27.0
12.3,76.6,68.8,71.7,75.7,72.4,27.0
12.4,76.6,68.8,71.7,75.6,72.4,27.0
12.5,76.6,68.7,71.7,75.6,72.4,27.0
12.6,76.6,68.7,71.7,75.6,72.4,27.0
12.7,76.6,68.7,71.7,75.5,72.4,27.0
12.8,76.6,68.7,71.7,75.5,72.4,27.0
12.9,76.6,68.7,71.7,75.5,72.4,27.0
13.0,76.6,68.6,71.7,75.4,72.4,27.0
13.1,76.6,68.6,71.7,75.3,72.4,27.0
13.2,76.6,68.6,71.7,75.3,72.4,27.0
13.3,76.6,68.4,71.7,75.2,72.4,27.0
13.4,76.6,68.1,71.7,74.7,72.4,27.0
13.5,76.6,68.1,71.7,74.6,72.4,27.0
13.6,76.6,68.0,71.7,74.6,72.4,27.0
13.7,76.6,68.0,71.7,74.6,72.4,27.0
13.8,76.6,68.0,71.7,74.5,72.4,27.0
13.9,76.6,67.9,71.7,74.4,72.4,27.0
14.0,76.6,67.9,71.7,74.3,72.4,27.0
14.1,76.6,67.9,71.7,74.3,72.4,27.0
14.2,76.6,67.9,71.7,74.3,72.4,27.0
14.3,76.6,67.9,71.7,74.3,72.4,27.0
14.4,76.6,67.9,71.7,74.3,72.4,27.0
14.5,76.6,67.9,71.7,74.3,72.4,27.0
14.6,76.6,67.9,71.7,74.3,72.4,27.0
14.7,76.6,67.9,71.7,74.3,72.4,27.0
14.8,76.6,67.9,71.7,74.3,72.4,27.0
14.9,76.6,67.9,71.7,74.3,72.4,27.0
15.0,76.6,67.9,71.7,74.3,72.4,27.0


==> data/pr_dist_test-0.800000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,87.5,29.2,100.0,30.4,0.0,0.0
0.8,78.0,67.2,80.9,79.2,33.3,10.0
0.9,94.1,55.2,93.8,80.0,100.0,9.8
1.0,96.7,55.4,95.2,75.2,100.0,13.5
1.1,90.7,60.2,85.9,76.9,91.7,16.2
1.2,90.5,62.3,84.1,75.3,100.0,23.3
1.3,84.4,65.0,76.2,74.3,91.2,28.7
1.4,81.9,68.6,73.6,78.5,89.1,30.8
1.5,80.7,70.1,72.1,76.8,92.6,35.2
1.6,79.5,73.9,71.8,81.2,89.8,35.8
1.7,77.6,73.3,70.2,80.8,90.2,34.6
1.8,77.7,73.5,70.5,80.6,87.9,34.5
1.9,77.6,72.8,70.5,80.7,88.2,32.4
2.0,74.7,73.0,68.3,82.9,82.1,30.5
2.1,73.0,72.1,67.1,81.8,77.5,30.8
2.2,73.3,70.2,67.3,80.0,78.9,30.2
2.3,74.0,66.1,67.8,73.8,78.5,30.5
2.4,75.5,67.3,69.9,75.6,76.2,30.6
2.5,76.1,68.9,71.1,77.5,74.2,30.2
2.6,76.9,70.5,72.1,79.3,73.9,30.4
2.7,76.8,70.6,72.3,79.4,73.8,30.1
2.8,76.3,72.3,72.4,81.9,69.3,29.9
2.9,76.6,72.2,72.6,82.0,69.9,29.6
3.0,76.5,72.4,72.4,82.2,69.2,29.2
3.1,76.9,72.7,72.8,82.7,69.3,29.4
3.2,77.1,72.5,73.0,82.6,69.9,29.2
3.3,77.0,72.2,72.7,82.9,69.4,28.4
3.4,77.3,72.4,72.9,83.4,70.3,28.2
3.5,77.6,72.4,72.7,83.5,71.1,27.8
3.6,77.8,72.4,72.9,83.7,71.1,27.4
3.7,77.6,72.3,72.7,83.8,71.1,26.9
3.8,77.6,72.1,72.8,84.1,71.1,26.2
3.9,78.0,72.0,73.2,84.2,71.1,25.7
4.0,77.9,71.5,73.1,83.5,71.1,25.4
4.1,78.3,71.9,73.5,84.1,71.3,25.3
4.2,78.4,72.0,73.7,84.4,71.3,25.0
4.3,78.1,71.1,73.6,83.0,69.7,24.8
4.4,78.2,70.7,73.9,82.3,69.3,24.5
4.5,78.5,67.8,74.3,77.7,69.3,24.2
4.6,79.3,70.1,75.4,81.1,69.3,23.7
4.7,79.8,69.9,76.0,80.7,69.3,23.4
4.8,80.1,69.6,76.3,80.6,69.3,23.1
4.9,80.1,69.5,76.3,80.5,68.9,23.0
5.0,79.9,69.3,76.1,80.2,68.9,22.9
5.1,79.8,69.0,76.0,79.7,68.9,22.8
5.2,79.7,68.7,75.9,79.3,68.9,22.8
5.3,79.6,68.5,75.8,79.1,68.9,22.7
5.4,79.4,68.4,75.6,79.0,68.9,22.6
5.5,79.3,68.4,75.6,79.0,68.9,22.5
5.6,79.4,68.2,75.7,78.7,68.9,22.5
5.7,79.5,68.0,75.7,78.4,68.9,22.4
5.8,79.4,67.9,75.7,78.3,68.9,22.3
5.9,79.5,67.9,75.8,78.3,68.9,22.3
6.0,79.5,67.7,75.8,78.1,68.9,22.3
6.1,79.5,67.6,75.8,78.1,68.9,22.1
6.2,79.5,67.6,75.8,78.0,68.9,22.1
6.3,79.5,67.5,75.9,77.9,68.9,22.1
6.4,79.6,67.4,75.9,77.8,68.9,22.0
6.5,79.4,67.1,75.8,77.5,68.5,21.9
6.6,79.5,67.0,75.8,77.3,68.5,21.9
6.7,79.4,66.9,75.8,77.1,68.5,21.8
6.8,79.6,66.7,76.0,76.9,68.5,21.8
6.9,79.6,66.5,76.0,76.6,68.5,21.8
7.0,79.7,66.3,76.1,76.4,68.5,21.7
7.1,79.7,66.2,76.1,76.4,68.5,21.6
7.2,79.7,66.2,76.1,76.3,68.5,21.6
7.3,79.7,66.2,76.1,76.3,68.5,21.6
7.4,79.7,66.0,76.2,76.1,68.5,21.5
7.5,79.7,65.9,76.2,76.0,68.5,21.5
7.6,79.7,66.0,76.1,76.0,68.5,21.5
7.7,79.7,65.9,76.1,76.0,68.5,21.5
7.8,79.7,65.9,76.1,76.0,68.5,21.4
7.9,79.7,65.9,76.2,75.9,68.5,21.4
8.0,79.7,65.9,76.1,75.9,68.5,21.4
8.1,79.7,65.8,76.2,75.8,68.5,21.4
8.2,79.8,65.7,76.2,75.7,68.5,21.4
8.3,79.8,65.5,76.2,75.4,68.5,21.4
8.4,79.8,65.1,76.2,74.7,68.5,21.4
8.5,79.8,65.1,76.3,74.7,68.5,21.4
8.6,79.8,65.1,76.3,74.7,68.5,21.4
8.7,79.8,64.8,76.3,74.3,68.5,21.4
8.8,79.9,64.6,76.4,73.9,68.5,21.3
8.9,79.9,64.7,76.4,74.1,68.5,21.3
9.0,79.9,64.6,76.4,73.8,68.5,21.3
9.1,79.9,64.4,76.4,73.6,68.5,21.3
9.2,79.9,64.3,76.4,73.5,68.5,21.3
9.3,79.9,64.3,76.5,73.5,68.5,21.3
9.4,79.9,64.2,76.5,73.3,68.5,21.3
9.5,79.9,64.2,76.5,73.2,68.5,21.3
9.6,79.9,64.1,76.5,73.1,68.5,21.3
9.7,79.9,64.0,76.5,73.0,68.5,21.3
9.8,80.0,64.1,76.5,73.1,68.5,21.3
9.9,80.0,63.6,76.5,72.4,68.5,21.3
10.0,80.0,63.5,76.5,72.2,68.5,21.3
10.1,80.0,63.5,76.5,72.1,68.5,21.3
10.2,80.0,63.4,76.5,72.1,68.5,21.3
10.3,80.0,62.9,76.6,71.3,68.5,21.3
10.4,80.1,63.0,76.6,71.4,68.5,21.3
10.5,80.1,62.7,76.6,70.9,68.5,21.3
10.6,80.1,62.6,76.6,70.9,68.5,21.3
10.7,80.1,62.6,76.6,70.8,68.5,21.3
10.8,80.1,62.6,76.6,70.8,68.5,21.3
10.9,80.1,62.6,76.6,70.8,68.5,21.3
11.0,80.1,62.6,76.6,70.8,68.5,21.3
11.1,80.1,62.6,76.6,70.8,68.5,21.3
11.2,80.1,62.5,76.6,70.7,68.5,21.3
11.3,80.1,62.6,76.7,70.8,68.5,21.3
11.4,80.1,62.6,76.7,70.8,68.5,21.3
11.5,80.1,62.6,76.7,70.8,68.5,21.3
11.6,80.1,62.5,76.7,70.7,68.5,21.3
11.7,80.1,62.6,76.7,70.8,68.5,21.3
11.8,80.1,62.6,76.7,70.7,68.5,21.3
11.9,80.1,62.6,76.7,70.7,68.5,21.3
12.0,80.1,62.5,76.7,70.7,68.5,21.3
12.1,80.1,62.5,76.7,70.6,68.5,21.3
12.2,80.1,62.5,76.7,70.6,68.5,21.3
12.3,80.1,62.5,76.7,70.6,68.5,21.3
12.4,80.1,62.4,76.7,70.5,68.5,21.3
12.5,80.1,62.4,76.7,70.5,68.5,21.3
12.6,80.1,62.4,76.7,70.5,68.5,21.3
12.7,80.1,62.4,76.7,70.4,68.5,21.3
12.8,80.1,62.3,76.7,70.4,68.5,21.3
12.9,80.1,62.3,76.7,70.4,68.5,21.3
13.0,80.1,62.3,76.7,70.3,68.5,21.3
13.1,80.1,62.2,76.7,70.3,68.5,21.3
13.2,80.1,62.2,76.7,70.2,68.5,21.3
13.3,80.1,62.1,76.7,70.1,68.5,21.3
13.4,80.1,61.9,76.7,69.7,68.5,21.3
13.5,80.1,61.8,76.7,69.6,68.5,21.3
13.6,80.1,61.8,76.7,69.5,68.5,21.3
13.7,80.1,61.8,76.7,69.5,68.5,21.3
13.8,80.1,61.7,76.7,69.5,68.5,21.3
13.9,80.1,61.6,76.7,69.3,68.5,21.3
14.0,80.1,61.6,76.7,69.3,68.5,21.3
14.1,80.1,61.6,76.7,69.3,68.5,21.3
14.2,80.1,61.6,76.7,69.3,68.5,21.3
14.3,80.1,61.6,76.7,69.3,68.5,21.3
14.4,80.1,61.6,76.7,69.3,68.5,21.3
14.5,80.1,61.6,76.7,69.3,68.5,21.3
14.6,80.1,61.6,76.7,69.3,68.5,21.3
14.7,80.1,61.6,76.7,69.3,68.5,21.3
14.8,80.1,61.6,76.7,69.3,68.5,21.3
14.9,80.1,61.6,76.7,69.3,68.5,21.3
15.0,80.1,61.6,76.7,69.3,68.5,21.3


==> data/pr_dist_test-0.900000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,75.0,12.5,100.0,13.0,0.0,0.0
0.8,73.8,53.4,76.9,62.5,33.3,10.0
0.9,93.7,50.9,93.3,74.7,100.0,7.3
1.0,95.4,52.9,93.9,73.3,100.0,9.6
1.1,92.2,55.9,89.9,74.8,88.9,11.8
1.2,91.7,56.2,87.9,72.6,100.0,14.0
1.3,85.4,58.5,80.3,71.0,92.3,22.2
1.4,84.8,60.8,80.6,75.0,85.3,21.8
1.5,85.2,61.8,81.2,73.7,87.2,23.9
1.6,84.2,64.1,80.1,75.6,87.8,24.3
1.7,81.9,64.1,78.3,75.9,81.8,22.6
1.8,82.7,64.5,79.1,75.9,80.9,22.6
1.9,82.2,63.8,78.4,75.6,79.2,20.5
2.0,78.9,64.6,75.6,78.3,72.7,19.0
2.1,77.8,63.5,75.1,77.1,68.3,19.2
2.2,78.2,61.5,75.2,74.8,70.6,19.4
2.3,78.9,57.0,76.3,68.5,70.3,18.9
2.4,80.1,57.7,78.0,70.0,67.5,17.8
2.5,80.7,59.9,79.0,72.6,65.5,17.5
2.6,80.8,61.0,79.3,73.6,63.7,17.3
2.7,80.8,61.5,79.5,74.1,63.2,17.4
2.8,80.2,63.1,79.4,76.4,58.7,17.2
2.9,80.5,62.8,79.5,76.1,60.0,17.1
3.0,80.3,62.9,79.2,76.4,60.4,17.0
3.1,81.0,63.3,79.9,77.0,61.1,17.1
3.2,81.2,63.1,80.1,77.2,61.5,16.9
3.3,80.9,62.7,79.9,77.4,61.3,16.3
3.4,81.3,62.7,80.3,77.8,61.6,16.1
3.5,81.7,62.5,80.6,78.0,62.5,15.8
3.6,81.9,62.5,80.9,78.2,61.9,15.6
3.7,81.8,62.5,80.7,78.3,62.8,15.5
3.8,81.8,62.4,80.8,78.6,62.8,15.1
3.9,82.4,62.4,81.4,78.9,62.8,14.8
4.0,82.2,62.0,81.2,78.3,62.8,14.7
4.1,82.7,62.5,81.7,78.9,62.8,14.5
4.2,82.9,62.6,81.8,79.1,62.8,14.3
4.3,82.4,61.8,81.5,77.7,61.2,14.2
4.4,82.6,61.5,81.8,77.1,61.2,14.0
4.5,82.8,58.4,82.0,71.6,61.2,13.9
4.6,83.3,61.5,82.6,75.9,61.2,13.5
4.7,84.0,61.3,83.3,75.6,61.2,13.4
4.8,84.3,61.1,83.7,75.5,61.2,13.2
4.9,84.3,61.1,83.7,75.5,60.7,13.1
5.0,84.3,60.9,83.7,75.2,60.7,13.1
5.1,84.2,60.5,83.6,74.7,60.7,13.1
5.2,84.1,60.3,83.5,74.3,60.7,13.1
5.3,84.1,60.1,83.4,74.1,60.7,13.0
5.4,84.1,60.0,83.5,73.9,60.7,12.9
5.5,84.1,60.0,83.5,73.9,60.7,12.9
5.6,84.1,59.9,83.5,73.7,60.7,12.9
5.7,84.1,59.6,83.5,73.2,60.2,12.8
5.8,84.1,59.6,83.6,73.2,60.2,12.8
5.9,84.1,59.5,83.6,73.1,60.2,12.8
6.0,84.1,59.4,83.6,73.0,60.2,12.7
6.1,84.2,59.3,83.6,72.9,60.2,12.7
6.2,84.1,59.2,83.6,72.8,60.2,12.7
6.3,84.1,59.1,83.6,72.7,60.2,12.6
6.4,84.2,59.0,83.6,72.5,60.2,12.6
6.5,84.0,58.8,83.5,72.2,59.7,12.6
6.6,84.0,58.6,83.5,71.9,59.7,12.5
6.7,84.0,58.4,83.5,71.7,59.7,12.5
6.8,84.2,58.2,83.7,71.3,59.7,12.5
6.9,84.2,58.0,83.7,71.1,59.7,12.5
7.0,84.2,57.9,83.7,70.9,59.7,12.4
7.1,84.2,57.8,83.7,70.8,59.7,12.4
7.2,84.2,57.7,83.7,70.7,59.7,12.4
7.3,84.2,57.7,83.7,70.7,59.7,12.3
7.4,84.2,57.5,83.8,70.5,59.7,12.3
7.5,84.2,57.4,83.8,70.3,59.7,12.3
7.6,84.3,57.5,83.8,70.4,59.7,12.3
7.7,84.3,57.4,83.8,70.3,59.7,12.3
7.8,84.3,57.4,83.8,70.3,59.7,12.3
7.9,84.3,57.3,83.8,70.2,59.7,12.3
8.0,84.2,57.3,83.8,70.2,59.7,12.3
8.1,84.3,57.3,83.8,70.2,59.7,12.3
8.2,84.3,57.3,83.9,70.0,59.7,12.3
8.3,84.3,57.1,83.9,69.8,59.7,12.2
8.4,84.3,56.7,83.9,69.2,59.7,12.2
8.5,84.3,56.7,83.9,69.1,59.7,12.2
8.6,84.4,56.7,83.9,69.1,59.7,12.2
8.7,84.4,56.5,83.9,68.8,59.7,12.2
8.8,84.4,56.3,84.0,68.4,59.7,12.2
8.9,84.4,56.2,84.0,68.3,59.7,12.2
9.0,84.4,56.1,84.0,68.1,59.7,12.2
9.1,84.4,56.0,84.0,67.9,59.7,12.2
9.2,84.4,55.9,84.0,67.8,59.7,12.2
9.3,84.4,55.9,84.0,67.7,59.7,12.2
9.4,84.4,55.8,84.0,67.6,59.7,12.2
9.5,84.4,55.7,84.0,67.4,59.7,12.2
9.6,84.4,55.6,84.0,67.3,59.7,12.2
9.7,84.4,55.6,84.0,67.3,59.7,12.2
9.8,84.4,55.6,84.0,67.3,59.7,12.2
9.9,84.4,55.1,84.0,66.6,59.7,12.2
10.0,84.4,55.1,84.0,66.4,59.7,12.2
10.1,84.4,55.0,84.0,66.3,59.7,12.2
10.2,84.4,55.0,84.0,66.3,59.7,12.2
10.3,84.4,54.5,84.0,65.5,59.7,12.2
10.4,84.4,54.4,84.0,65.4,59.7,12.2
10.5,84.4,54.1,84.0,65.0,59.7,12.2
10.6,84.4,54.1,84.0,64.9,59.7,12.2
10.7,84.4,54.1,84.0,64.8,59.7,12.2
10.8,84.5,54.1,84.0,64.9,59.7,12.2
10.9,84.5,54.1,84.0,64.9,59.7,12.2
11.0,84.5,54.1,84.0,64.9,59.7,12.2
11.1,84.5,54.1,84.0,64.8,59.7,12.2
11.2,84.5,54.0,84.0,64.7,59.7,12.2
11.3,84.5,54.0,84.0,64.8,59.7,12.2
11.4,84.5,54.0,84.0,64.8,59.7,12.2
11.5,84.5,54.0,84.0,64.7,59.7,12.2
11.6,84.5,54.0,84.0,64.7,59.7,12.2
11.7,84.5,54.0,84.0,64.7,59.7,12.2
11.8,84.5,54.0,84.0,64.7,59.7,12.2
11.9,84.5,54.0,84.0,64.7,59.7,12.2
12.0,84.5,53.9,84.0,64.6,59.7,12.2
12.1,84.5,53.9,84.0,64.6,59.7,12.2
12.2,84.5,53.9,84.0,64.6,59.7,12.2
12.3,84.5,53.9,84.0,64.5,59.7,12.2
12.4,84.5,53.8,84.0,64.5,59.7,12.2
12.5,84.5,53.8,84.0,64.4,59.7,12.2
12.6,84.5,53.8,84.0,64.4,59.7,12.2
12.7,84.5,53.8,84.0,64.4,59.7,12.2
12.8,84.5,53.8,84.0,64.4,59.7,12.2
12.9,84.5,53.7,84.0,64.3,59.7,12.2
13.0,84.5,53.7,84.0,64.3,59.7,12.2
13.1,84.5,53.7,84.0,64.2,59.7,12.2
13.2,84.5,53.7,84.0,64.2,59.7,12.2
13.3,84.5,53.6,84.0,64.1,59.7,12.2
13.4,84.5,53.3,84.0,63.7,59.7,12.2
13.5,84.5,53.3,84.0,63.6,59.7,12.2
13.6,84.5,53.3,84.0,63.6,59.7,12.2
13.7,84.5,53.3,84.0,63.6,59.7,12.2
13.8,84.5,53.2,84.0,63.5,59.7,12.2
13.9,84.5,53.1,84.0,63.4,59.7,12.2
14.0,84.5,53.1,84.0,63.4,59.7,12.2
14.1,84.5,53.1,84.0,63.4,59.7,12.2
14.2,84.5,53.1,84.0,63.4,59.7,12.2
14.3,84.5,53.1,84.0,63.4,59.7,12.2
14.4,84.5,53.1,84.0,63.4,59.7,12.2
14.5,84.5,53.1,84.0,63.4,59.7,12.2
14.6,84.5,53.1,84.0,63.4,59.7,12.2
14.7,84.5,53.1,84.0,63.4,59.7,12.2
14.8,84.5,53.1,84.0,63.4,59.7,12.2
14.9,84.5,53.1,84.0,63.4,59.7,12.2
15.0,84.5,53.1,84.0,63.4,59.7,12.2


==> data/pr_dist_test-0.950000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,40.0,8.3,66.7,8.7,0.0,0.0
0.8,76.9,51.7,78.4,60.4,50.0,10.0
0.9,96.6,48.3,96.4,72.0,100.0,4.9
1.0,97.6,51.0,95.0,72.4,100.0,3.8
1.1,94.9,53.1,93.0,74.1,100.0,5.9
1.2,92.9,51.8,91.8,71.1,71.4,5.8
1.3,85.9,52.4,83.7,68.0,94.1,14.8
1.4,86.8,54.9,85.3,72.6,85.7,13.5
1.5,88.5,55.8,86.8,70.5,88.0,15.5
1.6,87.9,57.7,86.6,72.3,85.2,15.5
1.7,84.6,57.1,83.8,71.5,74.2,14.5
1.8,86.6,57.6,85.7,71.6,75.0,14.3
1.9,85.7,57.2,84.2,71.1,72.7,13.0
2.0,83.0,58.0,81.5,73.8,69.4,11.9
2.1,82.1,57.2,81.3,73.0,63.4,11.6
2.2,82.4,55.2,81.7,71.2,62.8,10.9
2.3,82.4,50.9,81.8,64.6,61.7,10.5
2.4,83.6,51.1,83.1,65.3,61.2,9.9
2.5,83.8,53.4,83.7,68.2,58.5,9.5
2.6,83.5,54.2,83.9,68.7,52.5,9.2
2.7,83.5,54.6,83.9,69.1,53.3,9.3
2.8,83.2,56.2,84.0,71.2,49.3,9.3
2.9,83.3,56.0,84.0,71.2,49.3,9.0
3.0,83.1,56.0,83.7,71.4,50.0,9.0
3.1,83.5,56.2,84.2,71.7,50.7,9.1
3.2,84.0,56.0,84.7,71.8,51.4,9.1
3.3,83.7,55.6,84.4,72.0,50.7,8.7
3.4,84.3,55.7,84.9,72.4,52.1,8.6
3.5,84.5,55.5,85.1,72.6,52.1,8.4
3.6,84.9,55.4,85.5,72.7,52.1,8.2
3.7,84.5,55.4,85.1,72.8,52.1,8.1
3.8,84.6,55.3,85.2,73.0,52.1,7.9
3.9,85.1,55.4,85.7,73.3,52.1,7.7
4.0,85.2,55.1,85.8,72.7,52.1,7.6
4.1,85.6,55.5,86.1,73.2,52.1,7.6
4.2,85.7,55.5,86.2,73.4,52.1,7.5
4.3,85.4,54.8,86.0,72.0,51.4,7.4
4.4,85.6,54.5,86.2,71.2,51.4,7.3
4.5,85.7,51.7,86.3,66.0,51.4,7.2
4.6,86.4,54.9,87.0,70.5,51.4,7.1
4.7,87.2,54.8,87.9,70.2,51.4,7.0
4.8,87.6,54.5,88.2,70.0,51.4,6.9
4.9,87.6,54.5,88.3,70.0,51.4,6.9
5.0,87.6,54.4,88.3,69.8,51.4,6.8
5.1,87.6,54.0,88.2,69.2,51.4,6.8
5.2,87.7,53.8,88.3,68.9,51.4,6.8
5.3,87.7,53.6,88.3,68.6,51.4,6.8
5.4,87.7,53.5,88.4,68.4,51.4,6.7
5.5,87.7,53.4,88.3,68.2,51.4,6.7
5.6,87.7,53.3,88.4,68.0,51.4,6.7
5.7,87.7,52.9,88.4,67.5,51.4,6.7
5.8,87.7,52.9,88.4,67.5,51.4,6.7
5.9,87.8,52.8,88.4,67.4,51.4,6.7
6.0,87.7,52.7,88.3,67.2,51.4,6.6
6.1,87.8,52.6,88.4,67.1,51.4,6.6
6.2,87.8,52.5,88.4,67.0,51.4,6.6
6.3,87.8,52.5,88.5,66.9,51.4,6.6
6.4,87.8,52.4,88.5,66.8,51.4,6.6
6.5,87.8,52.2,88.5,66.5,51.4,6.5
6.6,87.8,52.0,88.5,66.2,51.4,6.5
6.7,87.9,51.9,88.5,66.0,51.4,6.5
6.8,87.9,51.6,88.5,65.6,51.4,6.5
6.9,87.9,51.4,88.5,65.3,51.4,6.5
7.0,87.9,51.3,88.5,65.1,51.4,6.5
7.1,87.9,51.1,88.5,65.0,51.4,6.4
7.2,87.9,51.0,88.5,64.8,51.4,6.4
7.3,87.8,51.0,88.5,64.8,51.4,6.4
7.4,87.9,50.9,88.5,64.6,51.4,6.4
7.5,87.9,50.8,88.5,64.5,51.4,6.4
7.6,87.9,50.8,88.6,64.5,51.4,6.4
7.7,87.9,50.8,88.6,64.4,51.4,6.4
7.8,87.9,50.8,88.6,64.4,51.4,6.4
7.9,87.9,50.7,88.6,64.4,51.4,6.4
8.0,87.9,50.7,88.6,64.4,51.4,6.4
8.1,87.9,50.6,88.6,64.2,51.4,6.4
8.2,87.9,50.6,88.6,64.1,51.4,6.4
8.3,88.0,50.4,88.6,63.9,51.4,6.4
8.4,88.0,50.1,88.6,63.3,51.4,6.4
8.5,88.0,50.0,88.6,63.2,51.4,6.4
8.6,88.0,50.1,88.6,63.2,51.4,6.4
8.7,88.0,49.9,88.6,62.9,51.4,6.4
8.8,88.0,49.6,88.7,62.4,51.4,6.4
8.9,88.0,49.5,88.7,62.3,51.4,6.4
9.0,88.0,49.4,88.7,62.2,51.4,6.4
9.1,88.0,49.3,88.7,62.0,51.4,6.4
9.2,88.0,49.3,88.7,61.9,51.4,6.4
9.3,88.0,49.3,88.7,61.9,51.4,6.4
9.4,88.0,49.2,88.7,61.7,51.4,6.4
9.5,88.0,49.1,88.7,61.6,51.4,6.4
9.6,88.0,49.0,88.7,61.5,51.4,6.4
9.7,88.0,49.0,88.7,61.5,51.4,6.4
9.8,88.0,49.0,88.7,61.4,51.4,6.4
9.9,88.0,48.6,88.7,60.7,51.4,6.4
10.0,88.0,48.5,88.7,60.6,51.4,6.4
10.1,88.0,48.4,88.7,60.5,51.4,6.4
10.2,88.0,48.4,88.7,60.4,51.4,6.4
10.3,88.0,47.9,88.7,59.7,51.4,6.4
10.4,88.0,47.9,88.7,59.6,51.4,6.4
10.5,88.0,47.7,88.7,59.2,51.4,6.4
10.6,88.0,47.6,88.7,59.2,51.4,6.4
10.7,88.0,47.6,88.7,59.1,51.4,6.4
10.8,88.0,47.6,88.7,59.1,51.4,6.4
10.9,88.0,47.6,88.7,59.1,51.4,6.4
11.0,88.0,47.6,88.7,59.1,51.4,6.4
11.1,88.0,47.6,88.7,59.1,51.4,6.4
11.2,88.0,47.5,88.7,59.0,51.4,6.4
11.3,88.0,47.5,88.7,59.0,51.4,6.4
11.4,88.0,47.5,88.7,59.0,51.4,6.4
11.5,88.0,47.5,88.7,59.0,51.4,6.4
11.6,88.0,47.5,88.7,58.9,51.4,6.4
11.7,88.0,47.5,88.7,58.9,51.4,6.4
11.8,88.0,47.5,88.7,58.9,51.4,6.4
11.9,88.0,47.5,88.7,58.9,51.4,6.4
12.0,88.0,47.4,88.7,58.9,51.4,6.4
12.1,88.0,47.4,88.7,58.8,51.4,6.4
12.2,88.0,47.4,88.7,58.8,51.4,6.4
12.3,88.0,47.4,88.7,58.8,51.4,6.4
12.4,88.0,47.4,88.7,58.7,51.4,6.4
12.5,88.0,47.3,88.7,58.7,51.4,6.4
12.6,88.0,47.3,88.7,58.7,51.4,6.4
12.7,88.0,47.3,88.7,58.7,51.4,6.4
12.8,88.0,47.3,88.7,58.6,51.4,6.4
12.9,88.0,47.3,88.7,58.6,51.4,6.4
13.0,88.0,47.3,88.7,58.6,51.4,6.4
13.1,88.0,47.2,88.7,58.5,51.4,6.4
13.2,88.0,47.2,88.7,58.5,51.4,6.4
13.3,88.0,47.1,88.7,58.4,51.4,6.4
13.4,88.0,46.9,88.7,58.0,51.4,6.4
13.5,88.0,46.9,88.7,58.0,51.4,6.4
13.6,88.0,46.9,88.7,57.9,51.4,6.4
13.7,88.0,46.9,88.7,57.9,51.4,6.4
13.8,88.0,46.8,88.7,57.9,51.4,6.4
13.9,88.0,46.7,88.7,57.7,51.4,6.4
14.0,88.0,46.7,88.7,57.7,51.4,6.4
14.1,88.0,46.7,88.7,57.7,51.4,6.4
14.2,88.0,46.7,88.7,57.7,51.4,6.4
14.3,88.0,46.7,88.7,57.7,51.4,6.4
14.4,88.0,46.7,88.7,57.7,51.4,6.4
14.5,88.0,46.7,88.7,57.7,51.4,6.4
14.6,88.0,46.7,88.7,57.7,51.4,6.4
14.7,88.0,46.7,88.7,57.7,51.4,6.4
14.8,88.0,46.7,88.7,57.7,51.4,6.4
14.9,88.0,46.7,88.7,57.7,51.4,6.4
15.0,88.0,46.7,88.7,57.7,51.4,6.4


==> data/pr_dist_test-0.990000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,100.0,4.2,100.0,4.3,nan,0.0
0.8,80.0,27.6,80.0,33.3,nan,0.0
0.9,96.3,22.4,96.3,34.7,nan,0.0
1.0,100.0,23.6,100.0,35.2,nan,0.0
1.1,96.9,29.4,96.9,43.4,nan,0.0
1.2,94.2,29.3,94.2,42.6,nan,0.0
1.3,89.9,30.7,89.8,44.0,100.0,0.9
1.4,89.5,32.5,89.5,47.2,100.0,0.8
1.5,92.3,33.9,92.3,47.3,100.0,0.7
1.6,93.2,35.7,93.2,48.9,100.0,0.7
1.7,92.8,34.9,92.7,47.7,100.0,0.6
1.8,95.0,36.1,95.0,48.8,100.0,0.6
1.9,95.4,35.9,95.4,48.7,100.0,0.5
2.0,95.1,36.5,95.1,50.6,100.0,0.5
2.1,94.1,36.0,94.1,49.9,100.0,0.4
2.2,93.7,34.5,93.7,48.2,100.0,0.4
2.3,93.1,31.6,93.1,43.7,100.0,0.4
2.4,94.0,31.6,94.2,43.6,66.7,0.7
2.5,93.9,34.5,94.0,47.0,50.0,0.6
2.6,93.3,35.2,93.9,47.5,33.3,0.6
2.7,93.0,36.0,93.5,48.3,42.9,0.9
2.8,93.6,37.5,94.0,50.3,42.9,0.8
2.9,93.7,37.4,94.2,50.5,42.9,0.8
3.0,94.2,37.6,94.6,50.8,42.9,0.8
3.1,94.1,37.4,94.5,50.6,42.9,0.8
3.2,94.0,37.2,94.5,50.6,42.9,0.8
3.3,93.8,37.3,94.3,51.2,42.9,0.7
3.4,94.4,37.3,94.8,51.5,42.9,0.7
3.5,94.6,37.0,95.0,51.2,42.9,0.7
3.6,94.8,36.9,95.2,51.2,42.9,0.7
3.7,94.4,37.0,94.8,51.4,42.9,0.7
3.8,93.9,37.1,94.3,51.8,42.9,0.6
3.9,94.5,37.3,94.9,52.2,42.9,0.6
4.0,94.5,37.4,94.9,52.0,42.9,0.6
4.1,95.3,37.7,95.7,52.5,42.9,0.6
4.2,94.7,37.8,95.0,52.7,42.9,0.6
4.3,95.0,37.4,95.4,51.8,42.9,0.6
4.4,94.8,37.2,95.2,51.1,42.9,0.6
4.5,94.6,35.3,94.9,47.5,42.9,0.6
4.6,94.6,35.8,95.0,48.1,42.9,0.6
4.7,96.0,35.8,96.3,47.9,42.9,0.6
4.8,96.0,35.6,96.3,47.7,42.9,0.6
4.9,96.0,35.5,96.3,47.7,42.9,0.6
5.0,96.0,35.4,96.3,47.4,42.9,0.6
5.1,95.9,35.1,96.2,46.9,42.9,0.6
5.2,96.0,35.0,96.4,46.7,42.9,0.6
5.3,96.0,34.8,96.4,46.6,42.9,0.5
5.4,96.0,34.7,96.4,46.4,42.9,0.5
5.5,96.0,34.6,96.4,46.2,42.9,0.5
5.6,96.0,34.6,96.4,46.1,42.9,0.5
5.7,96.0,34.3,96.4,45.7,42.9,0.5
5.8,96.0,34.2,96.4,45.5,42.9,0.5
5.9,96.0,34.1,96.4,45.4,42.9,0.5
6.0,96.0,34.0,96.4,45.3,42.9,0.5
6.1,96.0,33.9,96.4,45.2,42.9,0.5
6.2,96.0,33.8,96.4,45.0,42.9,0.5
6.3,96.0,33.8,96.4,45.0,42.9,0.5
6.4,96.0,33.7,96.4,44.8,42.9,0.5
6.5,96.0,33.5,96.4,44.6,42.9,0.5
6.6,96.0,33.4,96.4,44.4,42.9,0.5
6.7,96.0,33.3,96.4,44.2,42.9,0.5
6.8,96.0,33.1,96.4,43.9,42.9,0.5
6.9,96.0,33.0,96.4,43.7,42.9,0.5
7.0,96.0,32.8,96.4,43.5,42.9,0.5
7.1,96.0,32.8,96.4,43.4,42.9,0.5
7.2,96.0,32.7,96.4,43.3,42.9,0.5
7.3,96.0,32.7,96.4,43.3,42.9,0.5
7.4,96.0,32.5,96.4,43.1,42.9,0.5
7.5,96.0,32.5,96.4,43.0,42.9,0.5
7.6,96.0,32.4,96.4,43.0,42.9,0.5
7.7,96.0,32.4,96.4,42.9,42.9,0.5
7.8,96.0,32.4,96.4,42.9,42.9,0.5
7.9,96.0,32.3,96.4,42.8,42.9,0.5
8.0,96.0,32.3,96.4,42.8,42.9,0.5
8.1,96.0,32.3,96.4,42.7,42.9,0.5
8.2,96.0,32.2,96.4,42.6,42.9,0.5
8.3,96.0,32.1,96.4,42.4,42.9,0.5
8.4,96.0,31.9,96.4,42.1,42.9,0.5
8.5,96.0,31.8,96.4,41.9,42.9,0.5
8.6,96.0,31.8,96.4,41.9,42.9,0.5
8.7,96.0,31.7,96.4,41.6,42.9,0.5
8.8,96.0,31.4,96.4,41.2,42.9,0.5
8.9,96.0,31.4,96.4,41.2,42.9,0.5
9.0,96.0,31.3,96.4,41.1,42.9,0.5
9.1,96.0,31.2,96.4,40.9,42.9,0.5
9.2,96.0,31.2,96.4,40.9,42.9,0.5
9.3,96.0,31.2,96.4,40.8,42.9,0.5
9.4,96.0,31.1,96.4,40.7,42.9,0.5
9.5,96.0,31.1,96.4,40.6,42.9,0.5
9.6,96.0,31.0,96.4,40.6,42.9,0.5
9.7,96.0,31.0,96.4,40.6,42.9,0.5
9.8,96.0,31.0,96.4,40.5,42.9,0.5
9.9,96.0,30.7,96.4,40.1,42.9,0.5
10.0,96.0,30.7,96.4,40.0,42.9,0.5
10.1,96.0,30.6,96.4,39.9,42.9,0.5
10.2,96.0,30.6,96.4,39.9,42.9,0.5
10.3,96.0,30.3,96.4,39.4,42.9,0.5
10.4,96.0,30.3,96.4,39.3,42.9,0.5
10.5,96.0,30.2,96.4,39.1,42.9,0.5
10.6,96.0,30.1,96.4,39.1,42.9,0.5
10.7,96.0,30.1,96.4,39.0,42.9,0.5
10.8,96.0,30.1,96.4,39.0,42.9,0.5
10.9,96.0,30.1,96.4,39.0,42.9,0.5
11.0,96.0,30.1,96.4,39.0,42.9,0.5
11.1,96.0,30.1,96.4,39.0,42.9,0.5
11.2,96.0,30.0,96.4,38.9,42.9,0.5
11.3,96.0,30.0,96.4,38.9,42.9,0.5
11.4,96.0,30.0,96.4,38.9,42.9,0.5
11.5,96.0,30.0,96.4,38.9,42.9,0.5
11.6,96.0,30.0,96.4,38.8,42.9,0.5
11.7,96.0,30.0,96.4,38.8,42.9,0.5
11.8,96.0,30.0,96.4,38.8,42.9,0.5
11.9,96.0,30.0,96.4,38.8,42.9,0.5
12.0,96.0,30.0,96.4,38.8,42.9,0.5
12.1,96.0,30.0,96.4,38.7,42.9,0.5
12.2,96.0,30.0,96.4,38.7,42.9,0.5
12.3,96.0,29.9,96.4,38.7,42.9,0.5
12.4,96.0,29.9,96.4,38.7,42.9,0.5
12.5,96.0,29.9,96.4,38.7,42.9,0.5
12.6,96.0,29.9,96.4,38.7,42.9,0.5
12.7,96.0,29.9,96.4,38.6,42.9,0.5
12.8,96.0,29.9,96.4,38.6,42.9,0.5
12.9,96.0,29.9,96.4,38.6,42.9,0.5
13.0,96.0,29.9,96.4,38.6,42.9,0.5
13.1,96.0,29.8,96.4,38.5,42.9,0.5
13.2,96.0,29.8,96.4,38.5,42.9,0.5
13.3,96.0,29.8,96.4,38.4,42.9,0.5
13.4,96.0,29.6,96.4,38.2,42.9,0.5
13.5,96.0,29.6,96.4,38.2,42.9,0.5
13.6,96.0,29.6,96.4,38.2,42.9,0.5
13.7,96.0,29.6,96.4,38.2,42.9,0.5
13.8,96.0,29.6,96.4,38.1,42.9,0.5
13.9,96.0,29.5,96.4,38.0,42.9,0.5
14.0,96.0,29.5,96.4,38.0,42.9,0.5
14.1,96.0,29.5,96.4,38.0,42.9,0.5
14.2,96.0,29.5,96.4,38.0,42.9,0.5
14.3,96.0,29.5,96.4,38.0,42.9,0.5
14.4,96.0,29.5,96.4,38.0,42.9,0.5
14.5,96.0,29.5,96.4,38.0,42.9,0.5
14.6,96.0,29.5,96.4,38.0,42.9,0.5
14.7,96.0,29.5,96.4,38.0,42.9,0.5
14.8,96.0,29.5,96.4,38.0,42.9,0.5
14.9,96.0,29.5,96.4,38.0,42.9,0.5
15.0,96.0,29.5,96.4,38.0,42.9,0.5


==> data/pr_dist_test-0.999000.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,nan,0.0,nan,0.0,nan,0.0
0.8,nan,0.0,nan,0.0,nan,0.0
0.9,nan,0.0,nan,0.0,nan,0.0
1.0,100.0,3.2,100.0,4.8,nan,0.0
1.1,88.2,7.1,88.2,10.5,nan,0.0
1.2,95.7,8.0,95.7,11.6,nan,0.0
1.3,94.3,9.5,94.3,13.7,nan,0.0
1.4,91.1,9.7,91.1,14.2,nan,0.0
1.5,96.2,10.1,96.2,14.2,nan,0.0
1.6,91.8,10.4,91.8,14.2,nan,0.0
1.7,95.5,10.7,95.5,14.7,nan,0.0
1.8,97.2,10.8,97.2,14.7,nan,0.0
1.9,97.2,10.1,97.2,13.8,nan,0.0
2.0,97.6,10.7,97.6,14.9,nan,0.0
2.1,97.7,10.7,97.7,14.9,nan,0.0
2.2,97.8,10.4,97.8,14.7,nan,0.0
2.3,97.0,9.8,97.0,13.7,nan,0.0
2.4,97.3,10.0,97.3,13.9,nan,0.0
2.5,98.4,10.5,98.4,14.4,nan,0.0
2.6,98.6,10.7,98.6,14.5,nan,0.0
2.7,96.6,10.7,96.6,14.5,nan,0.0
2.8,97.5,11.7,97.5,15.8,nan,0.0
2.9,97.8,12.6,97.8,17.1,nan,0.0
3.0,98.9,12.6,98.9,17.2,nan,0.0
3.1,98.4,12.6,98.4,17.2,nan,0.0
3.2,98.4,12.8,98.4,17.5,nan,0.0
3.3,98.0,13.1,98.0,18.1,nan,0.0
3.4,98.5,13.1,98.5,18.1,nan,0.0
3.5,98.5,13.0,98.5,18.1,nan,0.0
3.6,99.0,13.0,99.0,18.2,nan,0.0
3.7,99.1,13.0,99.1,18.3,nan,0.0
3.8,98.2,13.2,98.2,18.5,nan,0.0
3.9,98.7,13.5,98.7,19.0,nan,0.0
4.0,98.7,13.7,98.7,19.3,nan,0.0
4.1,99.2,13.7,99.2,19.2,nan,0.0
4.2,98.8,13.9,98.8,19.4,nan,0.0
4.3,98.8,13.8,98.8,19.2,nan,0.0
4.4,98.4,13.5,98.4,18.6,nan,0.0
4.5,98.1,12.8,98.1,17.3,nan,0.0
4.6,96.7,12.9,96.7,17.4,nan,0.0
4.7,99.3,13.0,99.3,17.6,nan,0.0
4.8,99.3,13.0,99.3,17.5,nan,0.0
4.9,99.3,12.9,99.3,17.5,nan,0.0
5.0,99.3,12.9,99.3,17.4,nan,0.0
5.1,99.3,12.8,99.3,17.2,nan,0.0
5.2,99.3,12.7,99.3,17.1,nan,0.0
5.3,99.3,12.7,99.3,17.0,nan,0.0
5.4,99.3,12.6,99.3,16.9,nan,0.0
5.5,99.3,12.6,99.3,16.9,nan,0.0
5.6,99.3,12.6,99.3,16.9,nan,0.0
5.7,99.3,12.5,99.3,16.7,nan,0.0
5.8,99.3,12.4,99.3,16.7,nan,0.0
5.9,99.3,12.4,99.3,16.6,nan,0.0
6.0,99.3,12.4,99.3,16.6,nan,0.0
6.1,99.3,12.3,99.3,16.5,nan,0.0
6.2,99.3,12.3,99.3,16.5,nan,0.0
6.3,99.3,12.3,99.3,16.4,nan,0.0
6.4,99.3,12.2,99.3,16.3,nan,0.0
6.5,99.3,12.2,99.3,16.3,nan,0.0
6.6,99.3,12.1,99.3,16.2,nan,0.0
6.7,99.3,12.1,99.3,16.1,nan,0.0
6.8,99.3,12.0,99.3,16.0,nan,0.0
6.9,99.3,12.0,99.3,16.0,nan,0.0
7.0,99.3,11.9,99.3,15.9,nan,0.0
7.1,99.3,11.9,99.3,15.9,nan,0.0
7.2,99.3,11.9,99.3,15.8,nan,0.0
7.3,99.3,11.9,99.3,15.8,nan,0.0
7.4,99.3,11.8,99.3,15.7,nan,0.0
7.5,99.3,11.8,99.3,15.7,nan,0.0
7.6,99.3,11.8,99.3,15.7,nan,0.0
7.7,99.3,11.8,99.3,15.7,nan,0.0
7.8,99.3,11.8,99.3,15.7,nan,0.0
7.9,99.3,11.7,99.3,15.6,nan,0.0
8.0,99.3,11.7,99.3,15.6,nan,0.0
8.1,99.3,11.7,99.3,15.6,nan,0.0
8.2,99.3,11.7,99.3,15.5,nan,0.0
8.3,99.3,11.6,99.3,15.5,nan,0.0
8.4,99.3,11.6,99.3,15.3,nan,0.0
8.5,99.3,11.5,99.3,15.3,nan,0.0
8.6,99.3,11.5,99.3,15.3,nan,0.0
8.7,99.3,11.5,99.3,15.2,nan,0.0
8.8,99.3,11.4,99.3,15.0,nan,0.0
8.9,99.3,11.4,99.3,15.0,nan,0.0
9.0,99.3,11.4,99.3,15.0,nan,0.0
9.1,99.3,11.3,99.3,14.9,nan,0.0
9.2,99.3,11.3,99.3,14.9,nan,0.0
9.3,99.3,11.3,99.3,14.9,nan,0.0
9.4,99.3,11.3,99.3,14.8,nan,0.0
9.5,99.3,11.3,99.3,14.8,nan,0.0
9.6,99.3,11.2,99.3,14.8,nan,0.0
9.7,99.3,11.2,99.3,14.8,nan,0.0
9.8,99.3,11.2,99.3,14.8,nan,0.0
9.9,99.3,11.1,99.3,14.6,nan,0.0
10.0,99.3,11.1,99.3,14.6,nan,0.0
10.1,99.3,11.1,99.3,14.6,nan,0.0
10.2,99.3,11.1,99.3,14.5,nan,0.0
10.3,99.3,11.0,99.3,14.4,nan,0.0
10.4,99.3,11.0,99.3,14.3,nan,0.0
10.5,99.3,10.9,99.3,14.2,nan,0.0
10.6,99.3,10.9,99.3,14.2,nan,0.0
10.7,99.3,10.9,99.3,14.2,nan,0.0
10.8,99.3,10.9,99.3,14.2,nan,0.0
10.9,99.3,10.9,99.3,14.2,nan,0.0
11.0,99.3,10.9,99.3,14.2,nan,0.0
11.1,99.3,10.9,99.3,14.2,nan,0.0
11.2,99.3,10.9,99.3,14.2,nan,0.0
11.3,99.3,10.9,99.3,14.2,nan,0.0
11.4,99.3,10.9,99.3,14.2,nan,0.0
11.5,99.3,10.9,99.3,14.2,nan,0.0
11.6,99.3,10.9,99.3,14.2,nan,0.0
11.7,99.3,10.9,99.3,14.2,nan,0.0
11.8,99.3,10.9,99.3,14.1,nan,0.0
11.9,99.3,10.9,99.3,14.1,nan,0.0
12.0,99.3,10.9,99.3,14.1,nan,0.0
12.1,99.3,10.9,99.3,14.1,nan,0.0
12.2,99.3,10.9,99.3,14.1,nan,0.0
12.3,99.3,10.9,99.3,14.1,nan,0.0
12.4,99.3,10.8,99.3,14.1,nan,0.0
12.5,99.3,10.8,99.3,14.1,nan,0.0
12.6,99.3,10.8,99.3,14.1,nan,0.0
12.7,99.3,10.8,99.3,14.1,nan,0.0
12.8,99.3,10.8,99.3,14.1,nan,0.0
12.9,99.3,10.8,99.3,14.1,nan,0.0
13.0,99.3,10.8,99.3,14.1,nan,0.0
13.1,99.3,10.8,99.3,14.1,nan,0.0
13.2,99.3,10.8,99.3,14.0,nan,0.0
13.3,99.3,10.8,99.3,14.0,nan,0.0
13.4,99.3,10.7,99.3,13.9,nan,0.0
13.5,99.3,10.7,99.3,13.9,nan,0.0
13.6,99.3,10.7,99.3,13.9,nan,0.0
13.7,99.3,10.7,99.3,13.9,nan,0.0
13.8,99.3,10.7,99.3,13.9,nan,0.0
13.9,99.3,10.7,99.3,13.9,nan,0.0
14.0,99.3,10.7,99.3,13.9,nan,0.0
14.1,99.3,10.7,99.3,13.9,nan,0.0
14.2,99.3,10.7,99.3,13.9,nan,0.0
14.3,99.3,10.7,99.3,13.9,nan,0.0
14.4,99.3,10.7,99.3,13.9,nan,0.0
14.5,99.3,10.7,99.3,13.9,nan,0.0
14.6,99.3,10.7,99.3,13.9,nan,0.0
14.7,99.3,10.7,99.3,13.9,nan,0.0
14.8,99.3,10.7,99.3,13.9,nan,0.0
14.9,99.3,10.7,99.3,13.9,nan,0.0
15.0,99.3,10.7,99.3,13.9,nan,0.0


==> data/pr_dist_test-0.999990.csv <==
d,p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.1,nan,nan,nan,nan,nan,nan
0.2,nan,nan,nan,nan,nan,nan
0.3,nan,nan,nan,nan,nan,nan
0.4,nan,nan,nan,nan,nan,nan
0.5,nan,nan,nan,nan,nan,nan
0.6,nan,0.0,nan,0.0,nan,nan
0.7,nan,0.0,nan,0.0,nan,0.0
0.8,nan,0.0,nan,0.0,nan,0.0
0.9,nan,0.0,nan,0.0,nan,0.0
1.0,nan,0.0,nan,0.0,nan,0.0
1.1,nan,0.0,nan,0.0,nan,0.0
1.2,nan,0.0,nan,0.0,nan,0.0
1.3,nan,0.0,nan,0.0,nan,0.0
1.4,nan,0.0,nan,0.0,nan,0.0
1.5,nan,0.0,nan,0.0,nan,0.0
1.6,nan,0.0,nan,0.0,nan,0.0
1.7,nan,0.0,nan,0.0,nan,0.0
1.8,nan,0.0,nan,0.0,nan,0.0
1.9,nan,0.0,nan,0.0,nan,0.0
2.0,nan,0.0,nan,0.0,nan,0.0
2.1,100.0,0.1,100.0,0.2,nan,0.0
2.2,100.0,0.1,100.0,0.2,nan,0.0
2.3,100.0,0.1,100.0,0.1,nan,0.0
2.4,100.0,0.1,100.0,0.1,nan,0.0
2.5,100.0,0.1,100.0,0.1,nan,0.0
2.6,100.0,0.1,100.0,0.1,nan,0.0
2.7,100.0,0.1,100.0,0.1,nan,0.0
2.8,100.0,0.1,100.0,0.1,nan,0.0
2.9,100.0,0.1,100.0,0.1,nan,0.0
3.0,100.0,0.1,100.0,0.1,nan,0.0
3.1,100.0,0.1,100.0,0.1,nan,0.0
3.2,100.0,0.1,100.0,0.1,nan,0.0
3.3,100.0,0.1,100.0,0.1,nan,0.0
3.4,100.0,0.1,100.0,0.1,nan,0.0
3.5,100.0,0.1,100.0,0.1,nan,0.0
3.6,100.0,0.1,100.0,0.1,nan,0.0
3.7,100.0,0.1,100.0,0.1,nan,0.0
3.8,100.0,0.1,100.0,0.1,nan,0.0
3.9,100.0,0.1,100.0,0.1,nan,0.0
4.0,100.0,0.1,100.0,0.1,nan,0.0
4.1,100.0,0.1,100.0,0.1,nan,0.0
4.2,100.0,0.1,100.0,0.1,nan,0.0
4.3,100.0,0.1,100.0,0.1,nan,0.0
4.4,100.0,0.1,100.0,0.1,nan,0.0
4.5,100.0,0.1,100.0,0.1,nan,0.0
4.6,100.0,0.1,100.0,0.1,nan,0.0
4.7,100.0,0.1,100.0,0.1,nan,0.0
4.8,100.0,0.1,100.0,0.1,nan,0.0
4.9,100.0,0.1,100.0,0.1,nan,0.0
5.0,100.0,0.1,100.0,0.1,nan,0.0
5.1,100.0,0.1,100.0,0.1,nan,0.0
5.2,100.0,0.1,100.0,0.1,nan,0.0
5.3,100.0,0.1,100.0,0.1,nan,0.0
5.4,100.0,0.1,100.0,0.1,nan,0.0
5.5,100.0,0.1,100.0,0.1,nan,0.0
5.6,100.0,0.1,100.0,0.1,nan,0.0
5.7,100.0,0.1,100.0,0.1,nan,0.0
5.8,100.0,0.1,100.0,0.1,nan,0.0
5.9,100.0,0.1,100.0,0.1,nan,0.0
6.0,100.0,0.1,100.0,0.1,nan,0.0
6.1,100.0,0.1,100.0,0.1,nan,0.0
6.2,100.0,0.1,100.0,0.1,nan,0.0
6.3,100.0,0.1,100.0,0.1,nan,0.0
6.4,100.0,0.1,100.0,0.1,nan,0.0
6.5,100.0,0.1,100.0,0.1,nan,0.0
6.6,100.0,0.1,100.0,0.1,nan,0.0
6.7,100.0,0.1,100.0,0.1,nan,0.0
6.8,100.0,0.1,100.0,0.1,nan,0.0
6.9,100.0,0.1,100.0,0.1,nan,0.0
7.0,100.0,0.1,100.0,0.1,nan,0.0
7.1,100.0,0.1,100.0,0.1,nan,0.0
7.2,100.0,0.1,100.0,0.1,nan,0.0
7.3,100.0,0.1,100.0,0.1,nan,0.0
7.4,100.0,0.1,100.0,0.1,nan,0.0
7.5,100.0,0.1,100.0,0.1,nan,0.0
7.6,100.0,0.1,100.0,0.1,nan,0.0
7.7,100.0,0.1,100.0,0.1,nan,0.0
7.8,100.0,0.1,100.0,0.1,nan,0.0
7.9,100.0,0.1,100.0,0.1,nan,0.0
8.0,100.0,0.1,100.0,0.1,nan,0.0
8.1,100.0,0.1,100.0,0.1,nan,0.0
8.2,100.0,0.1,100.0,0.1,nan,0.0
8.3,100.0,0.1,100.0,0.1,nan,0.0
8.4,100.0,0.1,100.0,0.1,nan,0.0
8.5,100.0,0.1,100.0,0.1,nan,0.0
8.6,100.0,0.1,100.0,0.1,nan,0.0
8.7,100.0,0.1,100.0,0.1,nan,0.0
8.8,100.0,0.1,100.0,0.1,nan,0.0
8.9,100.0,0.1,100.0,0.1,nan,0.0
9.0,100.0,0.1,100.0,0.1,nan,0.0
9.1,100.0,0.1,100.0,0.1,nan,0.0
9.2,100.0,0.1,100.0,0.1,nan,0.0
9.3,100.0,0.1,100.0,0.1,nan,0.0
9.4,100.0,0.1,100.0,0.1,nan,0.0
9.5,100.0,0.1,100.0,0.1,nan,0.0
9.6,100.0,0.1,100.0,0.1,nan,0.0
9.7,100.0,0.1,100.0,0.1,nan,0.0
9.8,100.0,0.1,100.0,0.1,nan,0.0
9.9,100.0,0.1,100.0,0.1,nan,0.0
10.0,100.0,0.1,100.0,0.1,nan,0.0
10.1,100.0,0.1,100.0,0.1,nan,0.0
10.2,100.0,0.1,100.0,0.1,nan,0.0
10.3,100.0,0.1,100.0,0.1,nan,0.0
10.4,100.0,0.1,100.0,0.1,nan,0.0
10.5,100.0,0.1,100.0,0.1,nan,0.0
10.6,100.0,0.1,100.0,0.1,nan,0.0
10.7,100.0,0.1,100.0,0.1,nan,0.0
10.8,100.0,0.1,100.0,0.1,nan,0.0
10.9,100.0,0.1,100.0,0.1,nan,0.0
11.0,100.0,0.1,100.0,0.1,nan,0.0
11.1,100.0,0.1,100.0,0.1,nan,0.0
11.2,100.0,0.1,100.0,0.1,nan,0.0
11.3,100.0,0.1,100.0,0.1,nan,0.0
11.4,100.0,0.1,100.0,0.1,nan,0.0
11.5,100.0,0.1,100.0,0.1,nan,0.0
11.6,100.0,0.1,100.0,0.1,nan,0.0
11.7,100.0,0.1,100.0,0.1,nan,0.0
11.8,100.0,0.1,100.0,0.1,nan,0.0
11.9,100.0,0.1,100.0,0.1,nan,0.0
12.0,100.0,0.1,100.0,0.1,nan,0.0
12.1,100.0,0.1,100.0,0.1,nan,0.0
12.2,100.0,0.1,100.0,0.1,nan,0.0
12.3,100.0,0.1,100.0,0.1,nan,0.0
12.4,100.0,0.1,100.0,0.1,nan,0.0
12.5,100.0,0.1,100.0,0.1,nan,0.0
12.6,100.0,0.1,100.0,0.1,nan,0.0
12.7,100.0,0.1,100.0,0.1,nan,0.0
12.8,100.0,0.1,100.0,0.1,nan,0.0
12.9,100.0,0.1,100.0,0.1,nan,0.0
13.0,100.0,0.1,100.0,0.1,nan,0.0
13.1,100.0,0.1,100.0,0.1,nan,0.0
13.2,100.0,0.1,100.0,0.1,nan,0.0
13.3,100.0,0.1,100.0,0.1,nan,0.0
13.4,100.0,0.1,100.0,0.1,nan,0.0
13.5,100.0,0.1,100.0,0.1,nan,0.0
13.6,100.0,0.1,100.0,0.1,nan,0.0
13.7,100.0,0.1,100.0,0.1,nan,0.0
13.8,100.0,0.1,100.0,0.1,nan,0.0
13.9,100.0,0.1,100.0,0.1,nan,0.0
14.0,100.0,0.1,100.0,0.1,nan,0.0
14.1,100.0,0.1,100.0,0.1,nan,0.0
14.2,100.0,0.1,100.0,0.1,nan,0.0
14.3,100.0,0.1,100.0,0.1,nan,0.0
14.4,100.0,0.1,100.0,0.1,nan,0.0
14.5,100.0,0.1,100.0,0.1,nan,0.0
14.6,100.0,0.1,100.0,0.1,nan,0.0
14.7,100.0,0.1,100.0,0.1,nan,0.0
14.8,100.0,0.1,100.0,0.1,nan,0.0
14.9,100.0,0.1,100.0,0.1,nan,0.0
15.0,100.0,0.1,100.0,0.1,nan,0.0


==> data/pr_reha.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.0,1.2,0.0,0.2,1.5,1.8,1.8,51.5,0.9,48.5,25.0,30.7,3.3,92.3,1.7,95.0,37.5,46.0,3.6,99.3,1.8,100.0,40.7,50.0,3.6,99.9,1.8,100.0,41.1,50.4
0.1,1.2,0.0,0.2,1.6,1.8,2.5,51.5,1.2,48.5,25.8,30.7,4.6,92.3,2.4,95.0,38.7,46.0,4.9,99.3,2.5,100.0,42.1,50.0,4.9,99.9,2.5,100.0,42.5,50.4
0.1,1.2,0.0,0.2,1.6,1.8,4.5,51.4,2.2,48.5,26.9,30.5,8.0,91.8,4.4,95.0,39.9,45.2,8.7,98.8,4.6,100.0,43.4,49.2,8.7,99.6,4.6,100.0,44.0,49.8
0.3,1.4,0.0,0.2,2.0,2.0,12.7,50.1,7.0,48.5,29.1,29.0,22.7,89.6,13.8,95.0,43.4,43.2,24.3,95.8,14.5,100.0,46.4,46.1,24.4,96.3,14.5,100.0,46.8,46.5
0.5,1.1,0.0,0.2,2.0,1.8,20.6,48.5,12.9,48.6,28.9,26.8,37.1,87.3,25.1,95.0,43.3,40.1,39.7,93.5,26.5,100.0,46.3,42.9,39.9,93.9,26.5,100.0,46.5,43.2
0.6,1.0,0.1,0.2,1.9,1.7,25.5,47.4,17.0,48.6,29.3,25.5,45.6,84.8,33.3,95.0,42.7,37.1,48.8,90.8,35.1,100.0,45.5,39.6,49.0,91.2,35.1,100.0,45.8,39.9
0.6,1.0,0.1,0.2,1.9,1.6,27.4,45.8,19.3,48.6,28.4,23.5,49.5,82.5,37.8,95.0,41.4,34.2,52.7,88.0,39.8,100.0,43.5,35.9,53.0,88.4,39.8,100.0,43.6,36.0
0.6,0.9,0.1,0.2,1.9,1.4,28.3,44.2,20.7,48.5,27.4,21.3,51.2,79.9,40.6,95.0,39.0,30.3,54.6,85.2,42.7,100.0,40.7,31.7,54.8,85.4,42.7,100.0,40.9,31.9
0.7,1.0,0.1,0.2,2.2,1.6,29.2,43.3,21.9,48.6,26.9,19.9,52.5,77.8,42.6,94.6,37.3,27.6,56.0,83.0,45.0,100.0,39.1,29.0,56.2,83.2,45.0,100.0,39.4,29.1
0.7,1.0,0.1,0.2,2.4,1.7,29.7,41.4,23.2,48.4,25.1,17.5,53.5,74.5,45.3,94.6,35.2,24.7,57.3,79.9,47.8,99.9,37.1,25.9,57.5,80.1,47.8,99.9,37.2,26.0
0.6,0.8,0.0,0.1,2.0,1.4,29.9,39.4,24.5,48.2,23.8,15.9,53.7,70.9,47.9,94.2,32.7,21.9,57.7,76.1,50.5,99.4,34.2,22.9,57.8,76.3,50.5,99.4,34.3,23.0
0.7,0.8,0.0,0.1,2.1,1.3,32.6,37.3,28.9,48.2,22.1,13.8,58.7,67.3,55.9,93.4,29.9,18.7,63.2,72.5,59.1,98.6,31.0,19.3,63.3,72.6,59.1,98.6,31.1,19.4
1.2,1.0,0.0,0.0,7.2,1.8,42.9,33.0,36.3,46.7,40.9,10.5,77.7,59.8,70.9,91.1,52.8,13.5,82.3,63.5,74.6,95.8,54.1,13.9,82.4,63.5,74.6,95.8,54.1,13.9
1.2,0.7,0.0,0.0,7.9,1.4,46.9,28.5,43.4,44.8,35.4,6.5,82.7,50.3,81.5,84.1,44.5,8.2,85.8,52.1,83.8,86.5,45.0,8.2,85.8,52.2,83.8,86.5,45.0,8.2
0.5,0.2,0.0,0.0,19.0,0.3,60.2,18.4,55.9,33.2,90.5,1.5,98.3,30.1,94.9,56.4,95.2,1.6,99.5,30.4,96.1,57.2,95.2,1.6,99.5,30.4,96.1,57.2,95.2,1.6
0.0,0.0,0.0,0.0,0.0,0.0,72.5,9.1,72.4,18.1,100.0,0.1,100.0,12.5,100.0,25.0,100.0,0.1,100.0,12.5,100.0,25.0,100.0,0.1,100.0,12.5,100.0,25.0,100.0,0.1
0.0,0.0,0.0,0.0,nan,0.0,100.0,0.1,100.0,0.2,nan,0.0,100.0,0.1,100.0,0.2,nan,0.0,100.0,0.1,100.0,0.2,nan,0.0,100.0,0.1,100.0,0.2,nan,0.0


==> data/pr_reha_1.1m-32.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.1,2.6,0.0,0.2,2.6,4.2,2.0,56.3,1.0,54.4,18.8,29.5,3.3,95.2,1.7,97.4,26.6,41.9,3.5,99.3,1.8,100.0,27.4,43.2,3.5,99.8,1.8,100.0,27.4,43.2
0.1,2.6,0.0,0.2,4.9,4.2,2.5,56.3,1.2,54.4,34.7,29.5,4.3,95.2,2.2,97.4,49.2,41.9,4.4,99.3,2.3,100.0,50.7,43.2,4.5,99.8,2.3,100.0,50.7,43.2
0.2,2.6,0.0,0.2,5.4,4.2,4.1,55.5,2.1,54.4,36.1,28.0,7.0,94.4,3.7,97.4,51.6,40.0,7.3,98.5,3.8,100.0,53.3,41.3,7.4,99.1,3.8,100.0,53.4,41.4
0.4,2.6,0.0,0.2,7.1,4.2,8.7,53.2,4.7,54.4,42.9,25.0,14.8,90.6,8.4,97.4,60.6,35.3,15.5,94.7,8.6,100.0,62.4,36.3,15.6,95.1,8.6,100.0,62.4,36.3
1.0,2.2,0.0,0.2,6.8,3.4,22.2,51.7,13.1,54.4,45.2,22.4,37.7,87.8,23.4,97.4,64.5,32.0,39.3,91.4,24.1,100.0,66.0,32.7,39.4,91.6,24.1,100.0,66.0,32.7
1.2,2.2,0.0,0.2,7.8,3.4,27.0,49.7,16.7,54.2,48.3,20.7,45.7,84.0,30.0,97.4,66.0,28.3,47.5,87.5,30.7,100.0,67.4,28.9,47.6,87.7,30.7,100.0,67.4,28.9
1.0,1.7,0.1,0.2,7.8,2.8,28.8,47.8,18.2,53.9,52.7,18.9,48.9,81.2,32.8,97.4,68.3,24.5,50.9,84.5,33.7,99.9,69.2,24.8,51.0,84.7,33.7,99.9,69.2,24.8
1.1,1.6,0.0,0.0,8.7,2.7,29.8,46.4,19.2,53.7,55.2,17.4,50.8,79.1,34.8,97.4,72.0,22.7,53.0,82.6,35.7,99.9,73.0,23.0,53.1,82.7,35.7,99.9,73.0,23.0
1.2,1.7,0.0,0.1,9.6,2.8,30.5,45.1,20.3,54.0,55.7,16.3,51.6,76.4,36.5,97.3,68.6,20.1,54.1,80.0,37.5,99.9,69.4,20.3,54.2,80.1,37.5,99.9,69.4,20.3
1.1,1.6,0.0,0.0,7.1,2.7,31.0,43.4,22.2,53.9,40.1,15.3,53.0,74.3,40.1,97.0,49.4,18.8,55.7,78.0,41.2,99.7,50.0,19.1,55.8,78.1,41.2,99.7,50.0,19.1
1.3,1.5,0.0,0.0,11.3,2.6,35.2,41.2,25.6,54.0,56.5,13.2,60.4,70.8,45.6,96.3,70.2,16.4,63.7,74.6,47.0,99.2,70.9,16.6,63.8,74.7,47.0,99.2,70.9,16.6
1.5,1.6,0.0,0.0,15.6,3.0,37.0,38.5,27.9,52.8,59.1,11.2,62.7,65.3,49.4,93.5,71.3,13.5,66.3,69.0,51.2,96.9,72.2,13.7,66.4,69.1,51.2,96.9,72.2,13.7
1.6,1.3,0.0,0.0,14.0,2.5,42.5,33.4,35.4,49.3,50.7,9.0,71.4,56.1,62.2,86.7,61.1,10.8,75.4,59.2,64.7,90.1,61.5,10.9,75.6,59.3,64.7,90.1,61.5,10.9
1.8,1.0,0.0,0.0,16.6,1.9,54.1,28.7,48.1,45.6,53.8,6.2,83.8,44.5,76.4,72.3,64.8,7.5,87.6,46.5,79.3,75.0,66.2,7.7,87.6,46.5,79.3,75.0,66.2,7.7
2.1,0.6,0.2,0.1,29.5,1.0,66.4,17.5,60.7,29.9,88.6,3.1,95.5,25.2,89.8,44.3,100.0,3.5,97.4,25.7,91.6,45.2,100.0,3.5,97.4,25.7,91.6,45.2,100.0,3.5
0.4,0.0,0.0,0.0,33.3,0.1,75.0,7.7,74.3,15.1,100.0,0.2,100.0,10.2,99.6,20.2,100.0,0.2,100.0,10.2,99.6,20.2,100.0,0.2,100.0,10.2,99.6,20.2,100.0,0.2
0.0,0.0,0.0,0.0,nan,0.0,87.8,1.4,87.8,2.9,nan,0.0,92.7,1.5,92.7,3.0,nan,0.0,92.7,1.5,92.7,3.0,nan,0.0,92.7,1.5,92.7,3.0,nan,0.0


==> data/pr_reha_2.2m-64.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.1,2.7,0.1,2.5,0.4,1.9,2.5,63.7,1.4,65.3,6.0,31.2,3.7,95.1,2.2,98.4,8.9,46.1,3.9,99.6,2.2,100.0,9.9,51.2,3.9,99.9,2.2,100.0,10.0,51.7
0.1,2.7,0.1,2.5,0.4,1.9,3.3,63.7,1.9,65.3,6.4,31.2,4.9,95.1,2.9,98.4,9.4,46.1,5.2,99.6,3.0,100.0,10.4,51.2,5.2,99.9,3.0,100.0,10.5,51.7
0.3,2.7,0.1,2.5,0.6,1.9,5.9,63.7,3.6,65.3,9.5,31.1,8.9,95.0,5.4,98.4,14.1,46.0,9.3,99.5,5.5,100.0,15.6,51.1,9.3,99.9,5.5,100.0,15.8,51.6
0.6,2.8,0.3,2.5,1.3,2.0,14.3,62.9,9.0,65.3,18.7,29.9,21.4,94.3,13.6,98.4,28.0,44.7,22.3,98.5,13.8,100.0,31.0,49.3,22.4,98.9,13.8,100.0,31.3,49.8
0.9,2.9,0.5,2.5,1.6,2.3,20.1,61.8,14.0,65.3,19.3,28.9,30.2,93.1,21.1,98.4,28.4,42.6,31.6,97.3,21.4,100.0,31.6,47.2,31.7,97.6,21.4,100.0,31.8,47.6
1.4,2.8,1.0,2.5,1.5,2.1,29.8,60.0,25.0,65.3,18.9,26.7,45.5,91.4,37.7,98.4,28.9,40.8,47.5,95.4,38.3,100.0,31.8,44.9,47.6,95.6,38.3,100.0,32.0,45.1
1.5,2.6,1.1,2.5,1.4,1.8,33.2,58.7,30.0,65.3,18.3,24.8,50.5,89.2,45.2,98.4,28.1,38.0,52.7,93.1,45.9,100.0,30.9,41.9,52.8,93.3,45.9,100.0,31.0,42.0
1.5,2.5,1.3,2.5,1.2,1.6,35.2,57.6,33.3,65.3,17.9,23.4,53.3,87.1,50.1,98.4,27.1,35.3,55.6,90.9,50.9,100.0,29.8,38.9,55.7,91.1,50.9,100.0,30.0,39.2
1.6,2.4,1.4,2.5,1.1,1.4,36.0,55.7,36.1,65.4,17.6,22.5,54.9,84.9,54.2,98.4,26.4,33.8,57.1,88.4,55.1,100.0,28.9,37.0,57.2,88.6,55.1,100.0,29.0,37.1
1.6,2.4,1.5,2.5,1.0,1.3,37.0,53.9,39.2,65.3,16.4,20.6,56.1,81.8,58.9,97.9,24.6,30.9,58.2,84.9,59.8,99.5,26.7,33.5,58.3,85.0,59.8,99.5,26.8,33.7
1.6,2.2,1.6,2.4,0.9,1.0,37.7,51.8,42.8,65.4,14.6,17.9,56.8,78.1,63.8,97.7,22.2,27.1,58.9,81.0,64.9,99.3,23.9,29.2,58.9,81.0,64.9,99.3,24.0,29.3
1.6,2.1,1.6,2.3,0.8,0.9,37.6,48.6,45.8,65.1,12.2,14.3,56.6,73.3,68.4,97.2,18.9,22.1,59.0,76.4,69.5,98.7,20.6,24.1,59.0,76.4,69.5,98.7,20.7,24.2
1.6,1.9,1.8,2.3,0.8,0.8,37.8,44.0,50.1,64.1,9.2,9.6,55.5,64.7,73.7,94.4,13.9,14.6,57.5,67.0,75.0,96.0,15.2,15.9,57.6,67.1,75.0,96.0,15.2,15.9
1.8,1.6,2.1,2.3,0.5,0.3,44.9,38.9,56.6,62.8,9.0,5.6,64.1,55.5,81.2,90.1,13.8,8.6,65.9,57.1,82.8,91.8,14.9,9.3,65.9,57.1,82.8,91.8,14.9,9.3
3.4,1.2,3.4,2.3,0.0,0.0,75.9,26.6,71.3,49.0,44.4,0.6,97.1,34.1,92.3,63.4,72.2,1.0,99.0,34.7,93.6,64.3,100.0,1.4,99.0,34.7,93.6,64.3,100.0,1.4
0.7,0.1,0.7,0.2,0.0,0.0,81.6,8.9,79.7,17.3,100.0,0.1,99.6,10.8,97.8,21.2,100.0,0.1,100.0,10.9,98.2,21.3,100.0,0.1,100.0,10.9,98.2,21.3,100.0,0.1
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_reha_absR.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.3,8.4,0.1,3.4,0.7,0.2,1.6,41.1,0.4,20.1,14.4,3.5,2.4,61.3,0.8,42.4,23.3,5.7,3.7,94.0,1.8,92.0,32.8,8.0,3.9,99.8,2.0,100.0,45.9,11.2
0.3,8.4,0.1,3.4,0.7,0.2,1.7,41.1,0.4,20.1,14.4,3.5,2.6,61.2,0.9,42.4,23.3,5.7,3.9,94.0,1.9,92.0,32.8,8.0,4.2,99.8,2.1,100.0,45.9,11.2
0.5,8.5,0.1,3.4,0.6,0.2,2.6,40.9,0.6,20.2,13.0,3.2,3.9,61.2,1.4,42.7,21.4,5.3,5.9,93.5,2.9,91.4,30.8,7.6,6.3,99.7,3.2,100.0,43.5,10.7
1.4,8.4,0.3,3.4,1.1,0.2,6.8,39.9,1.7,19.9,19.6,2.9,10.0,58.7,3.5,40.8,31.5,4.6,15.1,88.8,7.5,87.3,45.1,6.6,16.5,97.1,8.6,99.7,60.9,9.0
2.1,8.1,0.5,3.4,2.6,0.2,10.1,38.6,2.6,19.9,22.4,2.1,14.7,56.2,5.4,40.7,31.9,3.0,22.3,85.2,11.5,86.5,44.8,4.2,24.6,94.2,13.2,99.4,67.2,6.2
2.7,7.9,0.6,3.4,1.1,0.1,12.6,37.1,3.4,19.9,23.9,1.7,18.2,53.8,6.9,40.4,27.3,1.9,27.7,81.5,14.8,86.1,33.0,2.3,30.6,90.1,17.0,99.1,50.0,3.5
4.2,7.5,1.0,3.4,0.0,0.0,19.3,34.5,5.6,19.9,19.4,1.0,27.7,49.4,10.6,37.5,25.8,1.3,43.3,77.3,24.0,84.4,30.6,1.5,48.1,85.9,27.9,98.4,37.1,1.8
4.2,6.6,1.1,3.4,0.0,0.0,20.2,31.8,6.3,19.5,22.2,0.6,29.1,45.8,11.7,36.3,22.2,0.6,46.3,72.8,26.6,82.9,25.0,0.7,51.6,81.1,31.1,97.0,33.3,1.0
4.0,5.7,1.2,3.4,0.0,0.0,20.3,29.3,6.7,19.4,15.8,0.2,29.6,42.8,12.5,36.0,15.8,0.2,47.1,67.9,28.1,80.6,15.8,0.2,52.9,76.4,33.3,95.8,21.1,0.3
4.1,5.5,1.3,3.4,0.0,0.0,20.5,27.2,7.4,19.5,29.4,0.4,30.3,40.2,14.4,38.0,29.4,0.4,47.7,63.3,29.9,79.0,29.4,0.4,53.2,70.6,35.1,92.6,29.4,0.4
4.3,5.1,1.4,3.3,0.0,0.0,20.5,24.5,8.5,20.0,5.9,0.2,30.7,36.7,16.7,39.2,5.9,0.2,47.4,56.6,32.0,75.3,5.9,0.2,52.5,62.7,37.0,86.9,5.9,0.2
7.3,4.4,2.8,3.4,nan,0.0,33.1,20.1,16.7,20.3,nan,0.0,47.4,28.8,28.2,34.3,nan,0.0,71.9,43.7,51.3,62.4,nan,0.0,79.7,48.5,59.0,71.7,nan,0.0
10.0,3.5,4.8,3.4,nan,0.0,43.7,15.2,25.4,17.6,nan,0.0,59.6,20.7,39.0,27.1,nan,0.0,83.0,28.8,61.7,42.8,nan,0.0,91.0,31.6,69.4,48.2,nan,0.0
13.7,2.8,8.7,3.5,nan,0.0,52.3,10.5,34.8,14.0,nan,0.0,66.2,13.3,47.5,19.1,nan,0.0,90.3,18.2,71.2,28.7,nan,0.0,95.8,19.3,76.7,30.9,nan,0.0
28.7,1.0,26.4,1.8,nan,0.0,95.4,3.3,79.3,5.5,nan,0.0,97.7,3.4,81.6,5.7,nan,0.0,98.9,3.4,82.8,5.8,nan,0.0,100.0,3.5,83.9,5.8,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,100.0,0.0,100.0,0.1,nan,0.0,100.0,0.0,100.0,0.1,nan,0.0,100.0,0.0,100.0,0.1,nan,0.0,100.0,0.0,100.0,0.1,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_reha_fixangle.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.0,0.7,0.0,0.0,0.0,0.0,2.1,53.0,0.9,46.6,9.3,2.8,3.7,96.0,1.9,98.1,14.3,4.3,3.9,99.8,2.0,100.0,14.3,4.3,3.9,100.0,2.0,100.0,14.3,4.3
0.0,0.7,0.0,0.0,0.0,0.0,2.4,53.0,1.1,46.6,20.8,2.8,4.4,96.0,2.2,98.1,32.1,4.3,4.5,99.8,2.3,100.0,32.1,4.3,4.6,100.0,2.3,100.0,32.1,4.3
0.0,0.7,0.0,0.0,0.0,0.0,3.0,53.0,1.3,46.6,21.9,2.8,5.4,96.0,2.8,98.1,33.8,4.3,5.7,99.8,2.8,100.0,33.8,4.3,5.7,100.0,2.8,100.0,33.8,4.3
0.1,0.9,0.0,0.0,0.0,0.0,5.0,53.1,2.2,46.6,35.4,2.8,8.9,95.4,4.6,98.1,51.5,4.1,9.3,99.3,4.7,100.0,55.6,4.4,9.3,99.6,4.7,100.0,55.6,4.4
0.1,1.0,0.0,0.0,1.4,0.1,6.8,50.9,3.1,46.6,35.2,2.0,12.3,92.9,6.5,98.1,67.6,3.8,12.8,96.7,6.7,100.0,69.0,3.9,12.9,97.0,6.7,100.0,69.0,3.9
0.2,0.7,0.0,0.0,0.0,0.0,13.2,45.8,6.8,46.6,43.8,1.7,24.8,86.1,14.2,98.1,85.4,3.3,25.8,89.7,14.5,100.0,85.4,3.3,25.9,90.0,14.5,100.0,85.4,3.3
0.2,0.4,0.0,0.0,2.6,0.1,18.0,41.6,10.2,46.5,61.5,1.9,35.3,81.3,21.4,97.8,92.3,2.9,36.8,84.8,21.8,99.8,92.3,2.9,36.9,85.1,21.8,99.8,92.3,2.9
0.0,0.1,0.0,0.0,0.0,0.0,20.6,36.3,13.1,45.8,44.4,0.6,42.6,74.9,27.7,97.0,94.4,1.4,44.6,78.5,28.3,99.0,94.4,1.4,44.8,78.8,28.3,99.0,94.4,1.4
0.2,0.2,0.0,0.0,0.0,0.0,25.9,32.7,17.8,44.8,77.8,0.6,54.6,68.9,38.0,95.6,88.9,0.6,57.4,72.5,38.9,97.8,88.9,0.6,57.6,72.7,38.9,97.8,88.9,0.6
0.1,0.1,0.0,0.0,0.0,0.0,33.3,29.3,25.0,44.0,57.1,0.3,70.2,61.8,53.4,93.7,85.7,0.5,74.5,65.7,55.0,96.6,85.7,0.5,74.7,65.8,55.0,96.6,85.7,0.5
0.3,0.2,0.0,0.0,0.0,0.0,37.4,25.9,29.7,41.2,0.0,0.0,75.8,52.5,61.1,84.5,50.0,0.1,81.9,56.7,64.5,89.3,50.0,0.1,82.3,57.0,64.5,89.3,50.0,0.1
0.1,0.0,0.0,0.0,0.0,0.0,38.9,19.9,33.4,34.2,0.0,0.0,77.0,39.4,66.9,68.5,100.0,0.1,82.8,42.4,71.1,72.8,100.0,0.1,83.2,42.6,71.1,72.8,100.0,0.1
0.0,0.0,0.0,0.0,0.0,0.0,48.8,15.3,44.3,27.6,100.0,0.1,88.8,27.7,82.4,51.4,100.0,0.1,92.7,28.9,85.9,53.6,100.0,0.1,92.8,29.0,86.0,53.6,100.0,0.1
0.0,0.0,0.0,0.0,nan,0.0,51.9,10.0,50.0,19.4,nan,0.0,97.3,18.9,94.6,36.7,nan,0.0,98.3,19.1,95.7,37.1,nan,0.0,98.3,19.1,95.7,37.1,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,57.6,3.2,56.8,6.3,nan,0.0,98.6,5.5,97.8,10.9,nan,0.0,99.3,5.5,98.6,11.0,nan,0.0,99.3,5.5,98.6,11.0,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,100.0,0.1,100.0,0.2,nan,0.0,100.0,0.1,100.0,0.2,nan,0.0,100.0,0.1,100.0,0.2,nan,0.0,100.0,0.1,100.0,0.2,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_reha_nocent.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.0,0.3,0.0,0.0,0.2,0.5,0.9,23.1,0.4,20.7,3.5,11.0,3.1,81.6,1.7,82.9,10.1,31.7,3.7,97.6,2.0,99.6,11.1,34.9,3.8,99.6,2.0,100.0,11.2,35.3
0.0,0.4,0.0,0.0,0.2,0.6,1.3,22.9,0.6,20.7,3.9,11.0,4.6,81.5,2.5,82.9,11.1,31.7,5.5,97.5,3.0,99.6,12.3,34.9,5.6,99.5,3.0,100.0,12.4,35.3
0.0,0.2,0.0,0.0,0.7,0.5,2.5,22.3,1.2,20.7,13.6,9.7,9.2,80.5,5.0,82.9,41.7,29.8,11.1,96.7,5.9,99.6,46.9,33.5,11.3,98.7,6.0,100.0,47.4,33.9
0.1,0.4,0.0,0.0,1.2,0.6,4.0,21.5,2.0,20.7,15.7,8.7,14.5,77.7,8.2,82.9,46.0,25.5,17.5,93.8,9.8,99.6,52.2,29.0,17.9,95.8,9.9,100.0,53.0,29.5
0.1,0.4,0.0,0.0,1.5,0.6,5.1,20.7,2.7,20.5,17.7,7.7,18.7,75.5,10.9,82.8,53.2,23.1,22.7,91.4,13.0,99.4,59.7,25.9,23.1,93.1,13.1,99.8,59.9,26.0
0.2,0.4,0.0,0.0,1.8,0.6,6.9,19.6,3.8,20.4,15.5,5.4,25.1,71.7,15.4,82.8,53.2,18.7,30.7,87.6,18.6,99.4,59.4,20.8,31.3,89.3,18.6,99.8,59.8,21.0
0.2,0.4,0.0,0.0,1.6,0.5,9.7,19.2,5.6,20.4,15.9,4.7,34.7,68.4,22.7,82.7,51.6,15.4,42.4,83.7,27.2,99.4,57.0,17.0,43.3,85.5,27.3,99.8,57.0,17.0
0.1,0.2,0.0,0.0,1.5,0.4,12.2,19.4,7.1,20.7,16.9,4.4,41.0,65.4,28.2,82.6,50.3,13.1,50.6,80.7,33.9,99.4,56.7,14.8,51.8,82.5,34.1,99.8,56.7,14.8
0.1,0.1,0.0,0.0,0.4,0.1,12.5,18.3,7.7,20.8,16.8,3.7,42.3,62.0,30.4,82.3,47.3,10.3,52.3,76.7,36.6,99.4,53.5,11.7,53.7,78.7,36.8,99.8,53.5,11.7
0.0,0.0,0.0,0.0,0.0,0.0,12.0,16.5,7.8,19.9,15.9,3.0,42.5,58.3,32.0,81.8,40.9,7.6,52.4,71.9,38.8,99.1,44.8,8.3,54.0,74.0,38.9,99.6,45.3,8.4
0.0,0.0,0.0,0.0,0.0,0.0,11.8,15.1,8.1,19.6,10.4,1.5,42.0,53.7,33.3,80.3,29.5,4.3,52.5,67.1,40.8,98.3,32.8,4.8,54.1,69.1,41.0,98.9,33.3,4.9
0.0,0.0,0.0,0.0,0.0,0.0,11.7,13.8,8.7,19.5,10.2,1.3,41.3,48.7,34.7,77.4,22.3,2.8,52.1,61.4,42.8,95.4,23.6,3.0,54.1,63.8,43.4,97.0,24.8,3.1
0.0,0.0,0.0,0.0,0.0,0.0,14.4,12.4,11.6,18.9,4.0,0.4,48.9,42.1,44.9,72.9,4.8,0.5,62.9,54.2,55.7,90.5,5.6,0.6,65.5,56.4,57.1,92.7,5.6,0.6
0.0,0.0,0.0,0.0,0.0,0.0,18.5,10.3,16.7,17.0,0.0,0.0,66.2,36.9,65.9,67.1,0.0,0.0,82.8,46.2,79.0,80.5,0.0,0.0,86.2,48.0,81.2,82.7,0.0,0.0
0.1,0.0,0.0,0.0,nan,0.0,24.2,6.6,22.1,12.0,nan,0.0,82.6,22.4,79.5,43.2,nan,0.0,94.4,25.6,87.5,47.5,nan,0.0,97.9,26.6,90.3,49.0,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,34.8,3.2,34.8,6.5,nan,0.0,93.1,8.7,93.1,17.4,nan,0.0,100.0,9.3,100.0,18.7,nan,0.0,100.0,9.3,100.0,18.7,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_reha_noclamp.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.0,0.2,0.0,0.0,0.0,0.0,0.6,8.8,0.2,7.0,6.3,3.4,5.1,80.8,2.5,77.5,34.4,18.7,6.2,98.2,3.2,98.1,43.1,23.5,6.3,99.0,3.2,98.2,44.1,24.0
0.0,0.3,0.0,0.0,0.0,0.0,0.9,8.8,0.3,6.9,6.4,3.4,7.9,80.2,3.8,76.3,34.9,18.7,9.5,97.0,4.8,95.9,43.9,23.5,9.6,97.9,4.8,96.0,44.9,24.1
0.0,0.2,0.0,0.0,0.2,0.1,1.2,8.7,0.5,6.9,7.1,3.4,10.6,76.8,5.0,70.8,37.9,18.0,12.8,92.8,6.3,88.7,48.2,22.9,12.9,93.7,6.3,88.8,49.1,23.3
0.0,0.1,0.0,0.0,0.0,0.0,1.6,8.0,0.7,6.9,8.3,3.0,14.5,71.9,7.2,68.3,45.3,16.2,17.8,88.0,9.0,85.5,60.3,21.5,17.9,88.8,9.0,85.6,60.8,21.7
0.0,0.1,0.0,0.0,0.0,0.0,1.6,7.1,0.8,6.9,7.6,1.9,15.4,66.7,8.0,67.3,44.8,11.3,18.9,82.1,9.9,83.7,64.1,16.2,19.1,82.9,9.9,83.7,65.1,16.4
0.0,0.1,0.0,0.0,0.6,0.1,1.6,6.0,0.9,6.8,8.9,1.1,16.0,59.3,9.0,65.1,63.3,8.0,19.8,73.3,11.0,79.7,86.1,10.9,20.0,73.7,11.0,79.8,87.3,11.0
0.0,0.1,0.0,0.0,0.0,0.0,2.2,5.7,1.3,6.5,10.4,0.9,21.0,53.8,12.6,63.3,70.8,6.0,25.9,66.2,15.2,76.3,99.1,8.4,26.0,66.6,15.2,76.4,99.1,8.4
0.0,0.0,0.0,0.0,0.0,0.0,5.1,5.6,3.1,6.7,13.3,0.8,44.6,49.6,28.4,61.6,76.0,4.6,54.3,60.4,33.9,73.4,100.0,6.0,54.6,60.8,33.9,73.5,100.0,6.0
0.0,0.0,0.0,0.0,0.0,0.0,6.1,5.0,4.2,6.8,14.6,0.6,53.5,44.0,35.5,57.1,77.1,3.0,66.2,54.4,43.4,69.8,100.0,3.8,66.5,54.7,43.5,69.9,100.0,3.8
0.0,0.0,0.0,0.0,0.0,0.0,8.3,4.5,6.2,6.6,18.5,0.4,72.2,38.8,52.0,54.8,77.8,1.7,88.6,47.6,61.5,64.8,100.0,2.2,89.2,47.9,61.6,64.9,100.0,2.2
0.0,0.0,0.0,0.0,0.0,0.0,8.3,3.7,6.3,5.6,11.8,0.2,75.8,34.1,57.7,51.2,82.4,1.1,92.6,41.7,68.2,60.4,100.0,1.4,93.8,42.2,68.7,60.8,100.0,1.4
0.0,0.0,0.0,0.0,0.0,0.0,8.1,3.0,6.4,4.7,0.0,0.0,71.1,26.3,57.1,42.0,33.3,0.2,93.0,34.4,73.9,54.4,83.3,0.4,94.1,34.8,74.9,55.1,83.3,0.4
0.0,0.0,0.0,0.0,0.0,0.0,9.5,2.4,7.8,4.0,0.0,0.0,75.9,19.4,67.2,34.3,0.0,0.0,93.1,23.8,79.5,40.6,100.0,0.1,95.0,24.3,81.2,41.5,100.0,0.1
0.0,0.0,0.0,0.0,nan,0.0,5.8,1.0,5.1,1.8,nan,0.0,80.4,14.5,76.2,27.5,nan,0.0,97.6,17.6,91.1,32.8,nan,0.0,98.4,17.7,92.0,33.1,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,6.0,0.3,6.0,0.6,nan,0.0,75.2,4.0,73.7,7.8,nan,0.0,100.0,5.3,98.5,10.5,nan,0.0,100.0,5.3,98.5,10.5,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0,100.0,0.6,100.0,1.2,nan,0.0,100.0,0.6,100.0,1.2,nan,0.0,100.0,0.6,100.0,1.2,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_reha_nothing.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.5,12.9,0.5,24.2,0.0,0.0,1.7,44.2,1.4,73.9,0.0,0.0,2.5,67.6,1.6,86.1,0.0,0.0,3.4,90.8,1.9,98.6,0.0,0.0,3.7,98.4,1.9,100.0,2.0,0.1
0.5,12.9,0.5,24.2,0.0,0.0,1.7,44.2,1.4,73.9,0.0,0.0,2.5,67.6,1.6,86.1,0.0,0.0,3.4,90.8,1.9,98.6,0.0,0.0,3.7,98.4,1.9,100.0,1.8,0.1
0.5,12.0,0.5,22.9,0.0,0.0,2.0,43.5,1.6,72.9,4.5,0.1,3.0,66.4,1.9,86.1,18.2,0.3,4.0,88.9,2.2,98.6,27.3,0.5,4.3,96.6,2.2,100.0,45.5,0.8
0.8,10.0,0.7,18.8,0.0,0.0,2.5,32.7,2.2,56.7,0.0,0.0,4.1,52.4,2.7,69.3,0.0,0.0,5.7,73.5,3.2,81.6,0.0,0.0,6.2,80.1,3.2,83.1,8.3,0.1
0.7,5.6,0.7,10.6,0.0,0.0,2.9,22.7,2.4,38.5,0.0,0.0,5.2,41.2,3.2,50.9,0.0,0.0,7.8,61.5,3.9,62.4,0.0,0.0,8.3,66.0,4.1,64.9,0.0,0.0
0.1,0.5,0.1,0.9,nan,0.0,0.9,4.5,0.7,7.4,nan,0.0,3.6,18.1,1.4,14.4,nan,0.0,6.5,32.5,2.4,23.9,nan,0.0,7.2,35.7,2.7,26.7,nan,0.0
0.0,0.0,0.0,0.1,nan,0.0,0.3,1.1,0.1,0.9,nan,0.0,2.0,8.2,0.4,3.4,nan,0.0,3.4,14.4,1.1,9.0,nan,0.0,3.7,15.7,1.3,11.0,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,0.2,0.2,0.0,0.0,nan,0.0,1.7,1.7,0.4,0.7,nan,0.0,2.9,3.0,1.0,2.0,nan,0.0,3.6,3.6,1.6,3.2,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,0.2,0.0,0.0,0.0,nan,0.0,0.3,0.1,0.0,0.0,nan,0.0,0.6,0.2,0.0,0.0,nan,0.0,0.6,0.2,0.0,0.0,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_reha_raw-vote.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.2,3.1,0.1,2.6,1.4,1.3,2.2,34.8,0.8,24.1,8.4,7.7,4.7,75.4,2.0,61.7,14.7,13.5,5.1,81.4,2.1,64.9,16.0,14.6,5.1,81.7,2.1,65.1,16.1,14.7
0.2,2.4,0.1,2.2,1.4,0.5,2.7,27.6,0.8,16.5,14.4,5.0,5.8,58.6,2.1,41.7,29.1,10.0,6.4,64.7,2.2,44.8,32.3,11.1,6.4,65.0,2.2,45.0,32.6,11.2
0.3,2.3,0.2,2.2,2.4,0.4,3.0,20.4,0.9,12.1,12.3,2.1,5.9,39.9,1.7,23.1,34.0,5.8,6.7,45.5,1.9,25.6,39.2,6.6,6.8,45.8,1.9,25.9,39.6,6.7
0.5,1.8,0.3,2.2,0.0,0.0,3.7,13.3,1.4,9.8,12.5,0.7,7.1,25.9,2.3,16.7,48.6,2.8,8.2,29.9,2.5,18.2,59.7,3.4,8.3,30.2,2.5,18.3,59.7,3.4
0.4,1.2,0.2,1.2,0.0,0.0,2.6,8.0,1.0,6.0,7.7,0.1,4.7,14.1,1.7,10.1,61.5,0.6,5.6,16.8,1.8,11.0,84.6,0.9,5.6,16.8,1.8,11.0,84.6,0.9
0.2,0.5,0.0,0.1,0.0,0.0,1.4,3.0,0.5,2.1,0.0,0.0,2.9,6.2,1.0,4.3,100.0,0.1,3.5,7.6,1.1,4.7,100.0,0.1,3.6,7.7,1.1,4.7,100.0,0.1
0.3,0.3,0.0,0.0,nan,0.0,1.4,1.6,0.5,1.0,nan,0.0,2.8,3.2,0.8,1.8,nan,0.0,3.3,3.8,0.9,2.2,nan,0.0,3.3,3.8,0.9,2.2,nan,0.0
7.0,0.2,0.0,0.0,nan,0.0,29.1,1.0,10.5,0.7,nan,0.0,51.2,1.8,17.4,1.2,nan,0.0,61.6,2.1,18.6,1.3,nan,0.0,61.6,2.1,18.6,1.3,nan,0.0
11.8,0.2,0.0,0.0,nan,0.0,26.5,0.4,8.8,0.2,nan,0.0,47.1,0.6,17.6,0.5,nan,0.0,73.5,1.0,20.6,0.6,nan,0.0,73.5,1.0,20.6,0.6,nan,0.0
9.1,0.0,0.0,0.0,nan,0.0,36.4,0.2,9.1,0.1,nan,0.0,45.5,0.2,18.2,0.2,nan,0.0,54.5,0.2,18.2,0.2,nan,0.0,54.5,0.2,18.2,0.2,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,28.6,0.1,0.0,0.0,nan,0.0,42.9,0.1,14.3,0.1,nan,0.0,57.1,0.2,28.6,0.2,nan,0.0,57.1,0.2,28.6,0.2,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0,50.0,0.0,50.0,0.1,nan,0.0,50.0,0.0,50.0,0.1,nan,0.0,50.0,0.0,50.0,0.1,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_reha_wcnet-mlp.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.1,2.4,0.0,2.7,0.5,0.8,2.1,64.5,1.1,64.4,6.5,10.1,3.2,97.2,1.7,98.3,11.1,17.1,3.3,99.8,1.7,100.0,12.0,18.5,3.3,100.0,1.7,100.0,12.2,18.8
0.1,2.4,0.1,2.7,0.5,0.8,3.0,64.5,1.6,64.4,6.7,10.1,4.5,97.2,2.4,98.3,11.4,17.1,4.7,99.8,2.4,100.0,12.3,18.5,4.7,100.0,2.4,100.0,12.5,18.8
0.2,2.4,0.1,2.7,2.0,0.8,6.3,64.4,3.2,64.4,24.6,10.0,9.5,96.8,4.9,98.3,39.7,16.2,9.8,99.7,5.0,100.0,44.0,17.9,9.8,99.8,5.0,100.0,44.6,18.2
0.5,2.5,0.3,2.7,3.3,0.8,13.5,63.1,7.1,64.3,38.9,9.4,20.4,95.2,10.8,98.3,61.1,14.7,20.8,97.4,11.0,100.0,64.1,15.5,20.9,97.6,11.0,100.0,65.1,15.7
0.6,2.2,0.4,2.8,3.0,0.6,16.9,60.6,9.2,64.2,41.8,7.9,25.6,92.1,14.0,98.2,67.1,12.7,26.2,94.2,14.3,100.0,70.5,13.4,26.3,94.4,14.3,100.0,72.2,13.7
0.8,2.1,0.6,3.0,1.9,0.2,21.7,57.3,12.4,63.8,43.7,5.5,32.8,86.8,19.0,97.8,72.2,9.1,33.6,88.8,19.3,99.8,75.9,9.6,33.6,88.8,19.3,99.8,76.6,9.7
1.1,2.0,1.0,3.2,1.8,0.2,31.4,54.2,19.0,63.8,40.4,3.7,47.1,81.3,29.0,97.3,64.0,5.8,48.2,83.1,29.5,99.2,69.3,6.3,48.2,83.2,29.5,99.2,70.2,6.4
1.3,1.9,1.1,3.2,1.0,0.1,34.2,51.2,21.9,63.8,34.7,2.8,50.9,76.2,33.0,96.2,58.4,4.7,51.8,77.6,33.6,98.0,60.4,4.9,51.8,77.6,33.6,98.0,60.4,4.9
1.5,2.0,1.3,3.4,2.6,0.1,35.4,46.9,23.9,62.6,41.0,1.3,51.8,68.7,35.5,93.0,71.8,2.2,52.7,69.8,36.1,94.6,76.9,2.4,52.7,69.8,36.1,94.6,76.9,2.4
2.2,1.9,2.0,3.4,3.4,0.1,49.5,42.7,35.3,60.0,34.5,0.8,72.3,62.4,52.2,88.9,51.7,1.2,73.6,63.5,53.1,90.4,55.2,1.3,73.6,63.5,53.1,90.4,55.2,1.3
3.0,1.9,2.8,3.5,9.1,0.1,57.0,36.5,42.6,54.2,63.6,0.6,84.1,53.8,64.1,81.5,63.6,0.6,85.4,54.6,65.1,82.8,63.6,0.6,85.4,54.6,65.1,82.8,63.6,0.6
4.1,1.8,4.0,3.6,0.0,0.0,62.7,28.0,47.5,42.3,100.0,0.4,88.5,39.6,68.7,61.2,100.0,0.4,89.7,40.1,69.8,62.1,100.0,0.4,89.7,40.1,69.8,62.1,100.0,0.4
6.5,1.6,6.5,3.2,nan,0.0,72.5,17.9,57.1,28.3,nan,0.0,92.4,22.9,72.8,36.0,nan,0.0,94.2,23.3,74.6,36.9,nan,0.0,94.2,23.3,74.6,36.9,nan,0.0
8.5,1.2,8.5,2.4,nan,0.0,79.0,11.2,68.8,19.5,nan,0.0,93.5,13.2,81.0,22.9,nan,0.0,95.8,13.5,83.3,23.5,nan,0.0,95.8,13.5,83.3,23.5,nan,0.0
6.5,0.1,6.5,0.2,nan,0.0,74.2,0.9,74.2,1.8,nan,0.0,87.1,1.1,87.1,2.2,nan,0.0,90.3,1.1,90.3,2.2,nan,0.0,90.3,1.1,90.3,2.2,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_reha_weinrich_0.1.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
8.8399,13.971,10.0,16.894,5.4407,8.0064


==> data/pr_reha_weinrich_0.1_p.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
5.89,16.293, nan, nan, nan, nan


==> data/pr_reha_weinrich_0.3.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
31.104,49.159,29.621,50.04,19.532,28.743


==> data/pr_reha_weinrich_0.3_p.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
20.926,57.886, nan, nan, nan, nan


==> data/pr_reha_weinrich_0.5.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
40.02,63.251,35.545,60.048,30.413,44.756


==> data/pr_reha_weinrich_0.5_p.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
25.745,71.217, nan, nan, nan, nan


==> data/pr_reha_weinrich_0.7.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
40.122,63.411,35.687,60.288,30.413,44.756


==> data/pr_reha_weinrich_0.7_p.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
25.803,71.377, nan, nan, nan, nan


==> data/pr_reha_weinrich_0.9.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
40.122,63.411,35.687,60.288,30.413,44.756

==> data/pr_reha_weinrich_0.9_p.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
25.803,71.377, nan, nan, nan, nan


==> data/pr_test.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
4.4,47.4,3.5,47.9,22.2,28.4,8.5,91.0,6.6,89.9,39.0,49.9,9.1,97.5,7.1,95.7,40.6,52.0,9.2,98.7,7.2,97.0,40.6,52.0,9.2,99.4,7.2,97.4,41.2,52.7
6.6,47.4,5.3,47.8,23.5,28.4,12.7,91.3,10.1,90.4,41.4,49.9,13.5,97.4,10.7,95.6,43.1,52.0,13.7,98.4,10.8,96.6,43.1,52.0,13.8,99.0,10.8,97.0,43.7,52.7
11.6,47.0,9.5,47.3,29.8,28.7,22.1,89.7,17.8,88.4,51.8,49.9,23.4,95.0,18.7,92.8,53.8,51.8,23.7,95.9,18.8,93.6,53.8,51.8,23.8,96.5,18.9,94.0,54.3,52.3
19.4,46.0,16.1,45.9,36.6,28.6,36.5,86.6,29.9,85.2,63.6,49.6,38.5,91.4,31.2,88.9,65.3,50.9,38.8,92.1,31.4,89.4,65.6,51.1,39.0,92.6,31.5,89.6,66.4,51.8
24.8,46.2,20.9,45.8,39.9,29.1,45.5,84.7,38.1,83.7,64.4,47.0,47.8,89.0,39.7,87.2,66.3,48.4,48.2,89.8,39.9,87.6,66.7,48.7,48.4,90.1,40.0,87.7,67.7,49.4
30.0,44.6,25.7,44.7,42.5,27.4,54.7,81.3,46.8,81.3,67.6,43.5,57.3,85.3,48.6,84.4,69.5,44.8,57.7,85.8,48.8,84.7,69.5,44.8,57.9,86.1,48.8,84.8,70.3,45.3
33.0,43.0,28.9,43.8,44.2,25.8,60.4,78.7,52.7,79.9,69.6,40.6,63.0,82.2,54.6,82.8,71.4,41.7,63.4,82.7,54.8,83.1,71.7,41.8,63.7,83.0,54.9,83.2,72.6,42.3
35.7,42.5,31.5,43.6,47.0,25.3,64.4,76.6,57.1,78.8,73.8,39.8,67.1,79.8,59.0,81.5,74.8,40.3,67.4,80.2,59.2,81.7,75.1,40.4,67.7,80.5,59.3,81.8,76.0,41.0
36.7,40.0,33.5,42.3,45.0,22.5,67.9,74.0,61.3,77.5,74.2,37.2,70.5,76.8,63.2,79.8,75.3,37.7,70.8,77.2,63.3,80.0,75.9,38.0,71.1,77.5,63.4,80.1,77.0,38.6
38.4,38.0,35.7,41.1,42.1,18.8,71.1,70.4,65.5,75.3,73.0,32.5,73.8,73.1,67.5,77.7,74.1,33.0,74.3,73.5,67.7,77.9,75.3,33.6,74.6,73.9,67.8,78.0,76.4,34.1
40.2,35.6,38.1,39.5,43.8,16.4,73.7,65.3,69.5,72.0,71.9,26.9,76.6,67.9,71.7,74.3,72.4,27.0,77.0,68.2,71.8,74.5,73.3,27.4,77.4,68.6,71.9,74.6,74.7,27.9
42.5,32.7,41.1,37.1,45.3,14.1,77.2,59.3,74.5,67.3,68.0,21.2,80.1,61.6,76.7,69.3,68.5,21.3,80.4,61.8,76.9,69.4,69.1,21.5,80.8,62.1,77.0,69.5,70.7,22.0
45.0,28.3,45.1,34.0,37.8,7.7,81.3,51.1,81.3,61.3,59.7,12.2,84.5,53.1,84.0,63.4,59.7,12.2,84.9,53.4,84.2,63.5,60.5,12.4,85.2,53.6,84.3,63.6,61.3,12.6
48.7,25.8,49.1,32.0,37.5,4.6,85.1,45.2,86.0,55.9,51.4,6.4,88.0,46.7,88.7,57.7,51.4,6.4,88.2,46.8,88.8,57.8,51.4,6.4,88.4,46.9,88.9,57.9,51.4,6.4
58.5,18.0,58.8,23.2,14.3,0.2,94.6,29.1,95.0,37.5,42.9,0.5,96.0,29.5,96.4,38.0,42.9,0.5,96.2,29.6,96.5,38.1,42.9,0.5,96.2,29.6,96.5,38.1,42.9,0.5
62.2,6.7,62.2,8.7,nan,0.0,98.9,10.7,98.9,13.8,nan,0.0,99.3,10.7,99.3,13.9,nan,0.0,99.3,10.7,99.3,13.9,nan,0.0,99.3,10.7,99.3,13.9,nan,0.0
50.0,0.0,50.0,0.1,nan,0.0,100.0,0.1,100.0,0.1,nan,0.0,100.0,0.1,100.0,0.1,nan,0.0,100.0,0.1,100.0,0.1,nan,0.0,100.0,0.1,100.0,0.1,nan,0.0


==> data/pr_test_1.1m-32.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
3.6,43.5,3.0,45.6,14.2,21.7,7.6,90.8,6.0,90.5,31.5,48.0,8.1,96.9,6.3,95.4,32.4,49.4,8.2,98.8,6.4,97.2,33.0,50.3,8.3,99.3,6.5,97.6,33.4,50.9
4.9,43.5,4.1,45.6,14.5,21.7,10.2,90.8,8.1,90.4,32.2,48.0,10.9,96.8,8.6,95.3,33.1,49.4,11.1,98.5,8.7,96.9,33.7,50.3,11.1,99.1,8.8,97.3,34.2,50.9
9.0,43.4,7.7,45.5,18.3,22.0,18.6,89.8,15.1,89.3,39.6,47.7,19.8,95.6,15.9,94.0,40.6,48.9,20.1,97.3,16.2,95.5,41.3,49.7,20.2,97.8,16.2,95.9,41.9,50.4
16.9,42.4,14.9,44.5,23.9,21.0,34.6,86.9,28.9,86.4,52.1,45.8,36.6,91.8,30.3,90.4,53.0,46.6,37.0,92.8,30.5,91.0,54.2,47.7,37.2,93.3,30.5,91.3,55.0,48.4
21.1,41.7,18.7,43.6,26.8,21.7,42.8,84.8,36.3,84.5,54.8,44.4,45.1,89.3,37.8,88.1,55.8,45.3,45.5,90.1,38.0,88.5,57.1,46.3,45.7,90.6,38.1,88.7,58.0,47.0
25.2,40.7,22.6,42.3,29.5,21.5,50.3,81.2,43.6,81.7,57.5,42.0,53.0,85.6,45.4,85.1,58.3,42.5,53.5,86.4,45.6,85.5,59.7,43.5,53.8,86.8,45.7,85.6,60.6,44.2
27.9,40.3,25.2,42.1,32.1,21.7,54.7,79.0,47.9,80.1,58.9,39.8,57.6,83.1,49.9,83.4,59.7,40.3,58.1,83.9,50.2,83.8,61.0,41.1,58.4,84.2,50.2,83.9,62.0,41.8
29.7,39.2,27.1,41.4,32.7,20.3,58.2,76.8,51.5,78.7,60.9,37.9,61.2,80.8,53.6,81.8,61.8,38.4,61.7,81.4,53.9,82.2,62.6,38.9,62.0,81.9,53.9,82.3,63.7,39.6
31.7,38.4,29.0,40.5,34.3,20.0,61.6,74.5,55.4,77.3,60.9,35.5,65.0,78.6,57.5,80.3,61.8,36.0,65.4,79.2,57.8,80.6,63.0,36.7,65.8,79.6,57.8,80.7,64.2,37.3
32.9,36.5,30.3,38.9,33.8,17.4,64.5,71.5,58.5,75.1,62.5,32.2,68.2,75.6,61.0,78.3,63.2,32.5,68.7,76.1,61.2,78.6,64.2,33.0,69.0,76.5,61.2,78.6,65.2,33.6
33.4,33.9,31.7,37.6,29.2,12.9,66.5,67.5,61.4,72.7,60.3,26.7,70.3,71.4,64.0,75.8,60.7,26.9,70.9,72.0,64.2,76.1,62.6,27.7,71.2,72.3,64.2,76.1,63.4,28.1
35.9,32.2,34.7,36.8,31.2,10.7,69.8,62.6,66.0,69.9,58.8,20.1,73.6,66.1,68.6,72.7,59.3,20.3,74.3,66.6,68.9,73.1,59.8,20.5,74.7,67.0,69.0,73.1,61.3,21.0
38.8,28.9,38.9,34.6,22.1,5.5,74.8,55.6,73.6,65.4,49.0,12.2,78.3,58.2,75.9,67.5,49.0,12.2,79.0,58.7,76.2,67.8,49.0,12.2,79.3,58.9,76.4,67.9,51.0,12.7
41.9,25.5,43.0,31.6,17.6,3.1,78.4,47.7,79.1,58.2,40.2,7.1,82.0,49.9,81.7,60.2,41.2,7.2,82.7,50.3,82.0,60.4,41.2,7.2,83.0,50.5,82.1,60.5,43.1,7.6
50.6,20.1,53.0,25.8,7.4,0.7,86.1,34.2,89.5,43.6,18.5,1.7,88.8,35.3,91.9,44.8,18.5,1.7,89.1,35.4,92.1,44.9,18.5,1.7,89.3,35.5,92.1,44.9,22.2,2.1
55.2,9.8,57.7,12.6,8.7,0.3,92.3,16.4,96.3,21.0,13.0,0.5,92.7,16.5,96.7,21.1,13.0,0.5,92.7,16.5,96.7,21.1,13.0,0.5,92.7,16.5,96.7,21.1,13.0,0.5
35.3,0.2,35.3,0.3,nan,0.0,100.0,0.7,100.0,0.9,nan,0.0,100.0,0.7,100.0,0.9,nan,0.0,100.0,0.7,100.0,0.9,nan,0.0,100.0,0.7,100.0,0.9,nan,0.0


==> data/pr_test_2.2m-64.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
4.3,45.1,3.5,45.7,9.7,25.0,8.5,90.4,6.8,88.2,20.8,53.4,9.1,96.8,7.2,93.7,21.4,54.7,9.3,98.5,7.3,94.6,22.0,56.5,9.4,99.3,7.3,95.0,22.4,57.5
5.9,45.0,5.0,45.7,11.1,24.8,11.9,90.4,9.6,88.3,24.0,53.7,12.7,96.1,10.2,92.9,24.6,55.1,12.9,97.7,10.2,93.7,25.4,56.8,13.0,98.4,10.3,94.1,25.9,57.8
10.6,44.7,9.2,45.3,13.7,24.6,21.2,89.1,17.7,87.2,29.7,53.4,22.5,94.5,18.6,91.3,30.4,54.7,22.8,95.9,18.7,92.0,31.4,56.5,23.0,96.6,18.8,92.2,32.0,57.5
19.7,44.3,17.5,45.4,22.6,23.6,38.1,85.5,32.1,83.4,50.1,52.2,40.1,90.1,33.4,87.0,51.6,53.7,40.7,91.5,33.7,87.6,53.2,55.4,41.0,92.0,33.7,87.7,54.2,56.5
25.0,43.8,22.5,45.0,25.8,23.4,47.6,83.4,41.0,82.0,55.0,49.9,50.0,87.5,42.5,85.0,56.9,51.6,50.7,88.7,42.8,85.5,58.6,53.2,50.9,89.1,42.8,85.5,59.6,54.0
30.5,43.3,27.5,44.0,30.0,24.4,56.7,80.6,49.8,79.6,59.3,48.4,59.1,84.0,51.3,82.1,60.5,49.4,60.0,85.3,51.6,82.6,62.4,50.9,60.2,85.6,51.6,82.6,63.3,51.6
33.6,42.3,30.3,42.8,33.3,24.6,61.8,77.7,55.0,77.7,60.8,44.9,64.4,81.1,56.8,80.2,62.0,45.8,65.2,82.0,57.0,80.5,63.2,46.6,65.4,82.3,57.0,80.5,64.3,47.5
36.7,41.7,33.4,42.6,36.4,24.3,66.2,75.4,59.6,76.2,62.5,41.7,68.9,78.4,61.5,78.6,63.6,42.3,69.7,79.3,61.7,78.9,65.1,43.4,69.8,79.5,61.7,78.9,65.6,43.7
38.4,39.6,35.6,41.1,37.1,22.7,70.1,72.3,64.1,74.0,64.9,39.8,72.5,74.8,66.0,76.2,65.2,39.9,73.3,75.6,66.2,76.5,66.0,40.4,73.4,75.7,66.2,76.5,66.6,40.8
39.8,37.0,37.8,39.4,37.0,20.5,73.1,68.1,68.2,71.1,64.9,36.0,75.8,70.6,70.2,73.2,65.8,36.5,76.4,71.1,70.4,73.4,66.5,36.8,76.6,71.3,70.4,73.4,67.4,37.3
41.9,34.5,40.0,37.2,37.2,17.6,76.4,63.0,72.5,67.4,64.6,30.5,78.9,65.1,74.5,69.2,66.1,31.2,79.3,65.4,74.6,69.3,66.8,31.5,79.4,65.5,74.6,69.3,67.9,32.0
43.8,32.3,42.4,35.3,38.2,15.8,79.1,58.4,76.3,63.6,64.7,26.9,82.0,60.5,78.6,65.5,66.0,27.4,82.2,60.7,78.8,65.7,66.0,27.4,82.4,60.9,78.8,65.7,67.2,27.9
46.5,27.2,46.4,31.4,39.4,11.2,84.2,49.4,83.8,56.6,65.5,18.6,86.8,50.9,85.8,58.0,66.1,18.8,87.1,51.1,86.0,58.1,66.1,18.8,87.2,51.1,86.0,58.1,66.7,18.9
50.9,24.0,50.9,28.5,46.5,7.9,86.6,40.8,86.4,48.4,72.7,12.4,89.1,42.0,88.7,49.6,72.7,12.4,89.3,42.1,88.8,49.7,72.7,12.4,89.3,42.1,88.8,49.7,72.7,12.4
58.3,15.8,58.9,20.2,31.2,0.9,91.6,24.8,91.4,31.3,93.8,2.6,94.1,25.4,93.2,31.9,93.8,2.6,94.2,25.5,93.3,31.9,93.8,2.6,94.2,25.5,93.3,31.9,93.8,2.6
77.6,5.3,77.6,6.9,nan,0.0,97.1,6.6,97.1,8.6,nan,0.0,97.1,6.6,97.1,8.6,nan,0.0,97.1,6.6,97.1,8.6,nan,0.0,97.1,6.6,97.1,8.6,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_test_absR.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.7,7.2,0.6,8.6,2.8,1.0,4.0,43.5,3.1,43.4,26.5,9.8,6.4,69.3,4.8,65.9,38.6,14.3,7.6,82.6,5.7,79.4,39.5,14.6,8.2,88.7,6.2,86.1,41.4,15.3
0.7,7.2,0.7,8.6,2.9,1.0,4.3,43.5,3.4,43.4,27.5,9.8,6.9,69.3,5.1,65.9,40.1,14.3,8.2,82.5,6.2,79.4,41.1,14.6,8.9,88.7,6.7,86.1,43.0,15.3
1.1,7.2,1.0,8.6,3.4,1.0,6.4,43.6,5.0,43.4,33.0,10.0,10.1,68.6,7.5,65.0,48.3,14.6,12.0,81.3,9.0,78.0,49.4,15.0,12.8,86.8,9.6,83.7,51.7,15.7
2.4,7.3,2.2,8.6,4.8,1.2,13.9,42.9,10.8,42.3,40.4,10.2,21.8,67.0,16.2,63.2,54.8,13.8,25.7,79.1,19.3,75.6,54.8,13.8,26.9,82.8,20.2,79.0,56.8,14.3
3.2,7.2,3.0,8.6,5.6,1.4,18.7,42.0,14.5,41.4,44.1,10.8,29.2,65.9,21.9,62.3,59.4,14.6,34.2,77.1,26.0,74.0,60.1,14.8,35.8,80.6,27.1,77.1,61.5,15.1
4.4,7.3,4.1,8.6,6.7,1.5,24.9,41.3,19.6,40.8,47.8,11.0,38.7,64.2,29.4,61.3,64.2,14.8,45.0,74.7,34.7,72.3,64.9,15.0,46.7,77.6,35.9,74.8,67.9,15.7
5.4,7.5,5.1,8.8,8.6,1.9,29.6,41.0,23.3,40.4,49.2,10.8,45.2,62.7,35.1,60.7,65.6,14.5,51.8,71.9,40.7,70.5,65.6,14.5,53.7,74.5,42.1,72.9,68.8,15.1
6.6,7.8,6.2,9.0,10.5,2.1,34.0,40.0,27.1,39.6,54.4,10.7,52.0,61.1,40.9,59.8,68.4,13.4,59.1,69.5,47.0,68.9,68.4,13.4,61.0,71.7,48.6,71.2,69.3,13.6
7.6,7.7,7.1,8.9,12.0,2.1,38.4,39.0,30.9,39.1,55.0,9.5,57.6,58.4,46.2,58.4,65.0,11.2,65.2,66.1,53.1,67.1,65.0,11.2,67.2,68.2,54.7,69.1,66.0,11.4
8.6,7.7,8.1,9.0,11.0,1.5,41.7,37.3,34.0,38.0,50.0,7.1,61.4,55.0,50.2,56.1,61.0,8.6,69.2,61.9,57.7,64.5,61.0,8.6,71.1,63.7,59.2,66.2,62.2,8.8
9.6,7.4,9.2,8.8,11.1,1.4,45.7,35.2,38.8,37.2,48.6,6.0,65.8,50.6,55.9,53.6,54.2,6.7,74.3,57.2,64.4,61.8,54.2,6.7,75.6,58.1,65.5,62.8,55.6,6.9
11.8,7.2,11.5,8.7,14.8,1.4,51.5,31.4,46.3,35.3,38.9,3.6,70.3,42.9,62.4,47.6,44.4,4.1,78.5,47.9,70.6,53.9,44.4,4.1,79.7,48.6,71.6,54.6,48.1,4.5
13.5,5.9,13.4,7.3,10.8,0.7,57.4,25.1,55.1,30.2,27.0,1.7,74.5,32.6,71.1,38.9,27.0,1.7,82.5,36.1,78.8,43.1,27.0,1.7,83.2,36.4,79.4,43.5,29.7,1.9
14.2,4.5,14.3,5.8,10.0,0.3,59.4,19.1,59.1,24.0,10.0,0.3,75.7,24.3,75.3,30.5,10.0,0.3,83.1,26.7,82.6,33.5,10.0,0.3,83.9,26.9,83.3,33.8,10.0,0.3
15.5,1.4,15.5,1.8,nan,0.0,54.0,4.8,53.5,6.1,nan,0.0,75.7,6.7,75.2,8.6,nan,0.0,83.2,7.4,82.7,9.5,nan,0.0,84.5,7.5,84.1,9.6,nan,0.0
11.1,0.1,11.1,0.1,nan,0.0,38.9,0.3,38.9,0.4,nan,0.0,88.9,0.6,88.9,0.8,nan,0.0,94.4,0.7,94.4,0.9,nan,0.0,94.4,0.7,94.4,0.9,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_test_fixangle.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
3.1,34.6,2.5,36.6,2.4,1.0,7.6,85.4,6.1,88.1,6.4,2.8,8.6,96.5,6.6,95.3,6.8,2.9,8.8,98.5,6.7,96.6,6.8,2.9,8.8,99.1,6.7,97.0,6.8,2.9
3.2,34.6,2.7,36.6,5.6,1.0,8.0,85.4,6.4,88.0,14.8,2.8,9.0,96.4,6.9,95.3,15.7,2.9,9.2,98.4,7.0,96.6,15.7,2.9,9.3,98.9,7.0,96.9,15.7,2.9
4.3,34.5,3.5,36.5,8.3,1.0,10.5,85.2,8.4,87.9,22.2,2.8,11.8,95.6,9.1,95.2,23.6,2.9,12.1,97.7,9.2,96.5,23.6,2.9,12.1,98.2,9.3,96.8,23.6,2.9
8.4,34.1,6.9,35.8,11.9,1.4,20.1,81.8,16.1,84.1,26.9,3.1,22.4,90.9,17.3,90.4,28.4,3.3,22.9,92.8,17.5,91.4,28.4,3.3,23.0,93.3,17.5,91.6,28.4,3.3
11.4,32.9,9.4,34.9,11.9,1.2,27.1,78.4,21.8,81.0,25.4,2.6,30.0,86.8,23.3,86.6,25.4,2.6,30.7,88.7,23.6,87.7,25.4,2.6,30.9,89.1,23.7,87.9,25.4,2.6
16.0,29.7,13.5,32.2,7.5,0.5,38.3,71.3,31.7,75.6,20.0,1.4,42.5,79.0,33.9,80.9,20.0,1.4,43.5,80.9,34.3,81.9,20.0,1.4,43.7,81.3,34.3,82.0,20.0,1.4
18.9,27.5,16.7,31.3,3.8,0.2,45.8,66.6,39.0,73.1,19.2,0.9,50.7,73.9,41.8,78.2,19.2,0.9,52.0,75.7,42.2,79.0,19.2,0.9,52.3,76.2,42.3,79.3,23.1,1.0
21.5,26.3,19.7,30.9,4.5,0.2,51.5,62.8,44.9,70.5,18.2,0.7,56.8,69.3,48.0,75.3,18.2,0.7,58.4,71.2,48.6,76.2,18.2,0.7,58.9,71.8,48.8,76.5,18.2,0.7
22.5,23.4,21.4,28.5,5.3,0.2,56.0,58.2,50.4,67.3,21.1,0.7,62.1,64.5,54.3,72.5,21.1,0.7,63.7,66.2,54.9,73.3,21.1,0.7,64.3,66.7,55.1,73.6,31.6,1.0
23.5,20.6,22.8,25.7,18.2,0.3,59.0,51.7,54.7,61.8,36.4,0.7,65.6,57.5,59.1,66.8,36.4,0.7,67.2,58.9,59.8,67.6,36.4,0.7,67.7,59.3,60.1,67.9,36.4,0.7
25.2,17.9,24.8,22.7,14.3,0.2,64.3,45.7,60.7,55.7,28.6,0.3,71.2,50.6,65.2,59.7,28.6,0.3,72.5,51.5,66.0,60.5,28.6,0.3,72.9,51.8,66.1,60.6,28.6,0.3
29.0,15.6,28.8,19.9,0.0,0.0,71.6,38.4,68.3,47.3,0.0,0.0,77.6,41.6,72.5,50.2,0.0,0.0,79.1,42.4,73.6,51.0,0.0,0.0,79.5,42.6,73.8,51.1,25.0,0.2
33.8,10.5,33.6,13.5,0.0,0.0,77.4,24.2,74.6,30.0,0.0,0.0,83.2,26.0,79.2,31.8,0.0,0.0,84.4,26.4,80.2,32.2,0.0,0.0,84.9,26.5,80.3,32.3,40.0,0.3
43.4,7.2,43.0,9.2,0.0,0.0,87.7,14.6,85.1,18.3,0.0,0.0,92.7,15.4,89.1,19.1,0.0,0.0,92.9,15.4,89.4,19.2,0.0,0.0,92.9,15.4,89.4,19.2,0.0,0.0
53.8,1.6,53.8,2.1,nan,0.0,91.0,2.8,88.5,3.5,nan,0.0,92.3,2.8,89.7,3.6,nan,0.0,92.3,2.8,89.7,3.6,nan,0.0,92.3,2.8,89.7,3.6,nan,0.0
77.8,0.3,77.8,0.4,nan,0.0,100.0,0.4,100.0,0.5,nan,0.0,100.0,0.4,100.0,0.5,nan,0.0,100.0,0.4,100.0,0.5,nan,0.0,100.0,0.4,100.0,0.5,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_test_nocent.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
2.4,24.9,2.0,26.1,8.4,10.2,8.0,83.5,6.5,85.4,23.7,28.6,9.1,95.3,7.2,94.9,26.0,31.3,9.3,97.4,7.3,96.2,26.8,32.2,9.4,98.7,7.4,97.2,27.5,33.0
3.4,24.9,2.9,26.1,9.0,10.2,11.4,82.9,9.4,84.6,25.3,28.6,13.1,94.6,10.4,94.0,27.7,31.3,13.4,96.7,10.5,95.4,28.5,32.2,13.5,98.0,10.6,96.2,29.3,33.0
6.0,24.5,5.1,25.7,11.1,10.2,19.8,81.0,16.4,82.4,31.1,28.4,22.6,92.6,18.1,91.5,34.5,31.5,23.1,94.6,18.4,92.7,35.5,32.4,23.4,95.8,18.6,93.7,36.2,33.0
9.4,22.9,8.1,24.3,16.1,9.0,31.7,77.2,26.4,78.9,48.3,26.9,36.0,87.8,29.1,87.1,52.3,29.1,36.8,89.8,29.5,88.3,53.6,29.8,37.2,90.7,29.7,88.8,54.8,30.5
11.5,22.0,10.4,24.2,14.5,7.2,39.2,75.1,33.2,77.6,51.4,25.6,44.9,86.1,36.9,86.1,56.6,28.2,45.9,88.0,37.4,87.3,57.9,28.9,46.3,88.8,37.6,87.7,59.3,29.6
13.7,20.8,12.5,23.0,16.3,6.9,47.5,72.3,40.8,75.3,58.5,24.8,54.4,82.8,45.3,83.5,63.4,26.9,55.8,84.8,45.9,84.7,66.3,28.1,56.3,85.5,46.1,85.1,68.3,28.9
14.8,19.6,13.9,22.3,16.0,5.9,52.4,69.5,45.9,73.9,62.3,22.7,60.0,79.5,50.7,81.6,66.5,24.3,61.3,81.3,51.4,82.7,69.8,25.5,61.9,82.0,51.6,82.9,71.2,26.0
15.8,18.7,15.0,21.6,17.5,5.7,55.8,66.1,49.6,71.4,60.8,19.8,64.3,76.2,55.1,79.2,67.2,21.9,65.6,77.7,55.8,80.2,68.8,22.4,66.1,78.3,55.9,80.4,69.8,22.7
16.5,17.7,15.9,20.7,18.2,5.2,58.9,63.1,53.5,69.7,58.8,16.7,68.2,73.1,59.3,77.3,66.1,18.8,69.3,74.2,60.0,78.2,66.7,18.9,69.9,74.8,60.2,78.5,68.5,19.4
17.0,16.5,16.4,19.5,17.6,4.3,60.2,58.6,55.5,65.9,56.3,13.8,70.1,68.2,62.1,73.8,62.7,15.3,71.5,69.6,63.1,75.0,63.4,15.5,72.1,70.2,63.3,75.2,64.8,15.8
17.4,15.1,17.1,18.1,14.9,3.1,61.0,52.8,57.7,61.0,53.7,11.2,72.2,62.4,65.8,69.6,57.0,11.9,74.0,63.9,67.1,71.0,57.9,12.0,74.5,64.4,67.3,71.2,58.7,12.2
18.2,13.5,18.1,16.7,13.8,1.9,62.4,46.5,60.1,55.5,47.5,6.5,74.5,55.5,69.8,64.5,51.2,7.1,76.6,57.0,71.5,66.0,52.5,7.2,77.3,57.5,71.8,66.3,53.8,7.4
18.9,11.1,19.0,13.9,10.3,1.0,65.6,38.6,65.0,47.6,37.9,3.8,79.7,46.8,77.5,56.7,43.1,4.3,81.9,48.1,79.3,58.0,44.8,4.5,82.8,48.6,80.0,58.5,46.6,4.6
17.7,8.2,18.0,10.4,4.5,0.3,68.7,31.8,69.1,39.9,27.3,2.1,83.1,38.5,83.2,48.1,29.5,2.2,85.8,39.7,85.8,49.5,31.8,2.4,86.9,40.3,86.8,50.2,34.1,2.6
23.8,6.0,24.5,7.8,0.0,0.0,81.2,20.5,83.0,26.3,15.8,0.5,91.1,23.0,93.1,29.5,15.8,0.5,92.1,23.2,94.1,29.8,15.8,0.5,92.4,23.3,94.1,29.8,26.3,0.9
22.6,1.1,22.8,1.4,0.0,0.0,88.7,4.3,89.4,5.6,0.0,0.0,98.4,4.8,99.2,6.2,0.0,0.0,98.4,4.8,99.2,6.2,0.0,0.0,98.4,4.8,99.2,6.2,0.0,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_test_noclamp.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
2.9,20.5,2.3,20.5,3.2,2.2,11.4,79.2,9.2,80.7,23.5,16.4,13.6,94.1,10.7,93.9,28.2,19.6,14.1,97.6,11.1,97.0,28.2,19.6,14.2,98.2,11.1,97.6,28.7,20.0
4.0,20.4,3.2,20.4,4.4,2.4,15.6,78.9,12.6,80.4,30.1,16.4,18.6,93.7,14.6,93.4,36.1,19.6,19.3,97.2,15.1,96.4,36.1,19.6,19.4,97.7,15.2,97.0,36.7,20.0
5.9,19.8,4.7,19.7,4.9,2.1,22.9,77.3,18.5,78.6,38.3,16.0,27.2,91.8,21.6,91.5,45.3,18.9,28.1,94.8,22.1,93.7,45.3,18.9,28.3,95.3,22.2,94.2,46.1,19.3
9.6,18.5,7.5,18.2,9.6,2.6,37.8,73.0,30.5,74.0,56.4,15.1,44.6,86.2,35.5,85.9,67.3,18.1,45.9,88.7,36.2,87.8,67.3,18.1,46.1,89.1,36.4,88.1,67.3,18.1
12.0,17.3,9.8,17.7,9.4,2.1,48.2,69.6,39.1,70.6,70.1,15.3,56.5,81.7,45.3,81.9,82.7,18.1,57.9,83.7,46.2,83.5,82.7,18.1,58.2,84.1,46.4,83.9,82.7,18.1
12.3,13.7,10.5,14.6,13.8,2.2,56.4,62.8,46.5,64.8,71.3,11.5,66.5,74.1,54.5,76.0,85.1,13.8,67.9,75.7,55.4,77.2,86.2,13.9,68.3,76.1,55.6,77.6,86.2,13.9
11.6,10.6,9.9,11.4,10.5,1.4,60.4,55.4,50.7,58.2,75.0,9.8,71.6,65.6,59.9,68.7,82.9,10.8,73.1,67.0,60.9,69.9,82.9,10.8,73.4,67.3,61.1,70.1,82.9,10.8
12.0,9.3,10.6,10.4,9.6,0.9,63.9,49.7,55.0,54.0,73.1,6.5,76.3,59.3,65.2,64.0,82.7,7.4,77.8,60.5,66.3,65.1,82.7,7.4,78.1,60.8,66.6,65.4,82.7,7.4
12.1,7.7,11.3,9.0,2.3,0.2,67.2,42.6,60.0,47.9,65.9,5.0,80.4,50.9,70.9,56.6,81.8,6.2,81.9,51.9,71.9,57.4,81.8,6.2,82.4,52.2,72.3,57.7,81.8,6.2
11.7,6.0,11.4,7.4,3.3,0.2,70.1,35.9,63.7,41.3,66.7,3.4,84.7,43.4,76.1,49.3,80.0,4.1,86.1,44.1,77.0,49.9,80.0,4.1,86.8,44.5,77.7,50.4,80.0,4.1
13.0,5.4,12.7,6.8,7.7,0.2,73.3,30.8,68.7,36.9,69.2,1.5,87.8,36.8,81.5,43.8,84.6,1.9,89.3,37.5,82.3,44.2,84.6,1.9,89.5,37.6,82.7,44.4,84.6,1.9
14.1,4.4,13.6,5.5,25.0,0.2,75.5,23.6,72.5,29.2,75.0,0.5,91.1,28.5,86.4,34.9,100.0,0.7,92.5,29.0,87.2,35.2,100.0,0.7,92.5,29.0,87.2,35.2,100.0,0.7
14.4,2.8,14.4,3.6,nan,0.0,79.7,15.4,79.1,19.7,nan,0.0,95.3,18.4,93.1,23.2,nan,0.0,96.3,18.6,93.7,23.4,nan,0.0,96.3,18.6,93.7,23.4,nan,0.0
14.9,1.7,14.6,2.2,0.0,0.0,85.8,10.0,85.8,12.8,0.0,0.0,97.3,11.3,96.9,14.5,0.0,0.0,98.0,11.4,97.3,14.6,0.0,0.0,98.0,11.4,97.3,14.6,0.0,0.0
15.6,0.4,15.6,0.5,nan,0.0,92.2,2.3,92.2,3.0,nan,0.0,100.0,2.5,100.0,3.2,nan,0.0,100.0,2.5,100.0,3.2,nan,0.0,100.0,2.5,100.0,3.2,nan,0.0
19.0,0.2,19.0,0.2,nan,0.0,100.0,0.8,100.0,1.1,nan,0.0,100.0,0.8,100.0,1.1,nan,0.0,100.0,0.8,100.0,1.1,nan,0.0,100.0,0.8,100.0,1.1,nan,0.0
16.7,0.0,16.7,0.1,nan,0.0,100.0,0.2,100.0,0.3,nan,0.0,100.0,0.2,100.0,0.3,nan,0.0,100.0,0.2,100.0,0.3,nan,0.0,100.0,0.2,100.0,0.3,nan,0.0


==> data/pr_test_nothing.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.5,4.0,0.4,4.3,0.0,0.0,3.8,33.8,3.1,35.4,0.0,0.0,7.9,69.6,6.1,70.1,0.0,0.0,9.6,84.6,7.3,83.1,0.0,0.0,10.2,89.5,7.7,87.3,0.0,0.0
0.5,4.0,0.4,4.3,0.0,0.0,3.9,33.8,3.1,35.4,0.0,0.0,7.9,69.6,6.2,70.1,0.0,0.0,9.7,84.6,7.3,83.1,0.0,0.0,10.2,89.5,7.7,87.3,0.0,0.0
0.6,4.1,0.5,4.3,0.0,0.0,4.6,33.6,3.7,35.2,0.0,0.0,9.6,69.9,7.4,70.2,0.0,0.0,11.6,84.8,8.8,83.3,0.0,0.0,12.2,89.0,9.2,86.6,0.0,0.0
0.9,3.9,0.7,4.0,0.0,0.0,7.9,32.7,6.3,34.0,0.0,0.0,15.9,66.1,12.3,65.9,33.3,0.2,19.3,80.0,14.6,78.3,33.3,0.2,20.3,84.0,15.2,81.4,33.3,0.2
1.3,3.6,1.1,3.8,0.0,0.0,10.2,28.3,8.0,28.7,0.0,0.0,21.1,58.5,15.9,57.3,100.0,0.2,25.8,71.6,19.1,68.6,100.0,0.2,26.9,74.7,19.7,70.8,100.0,0.2
1.8,2.0,1.4,2.0,nan,0.0,19.0,21.5,14.7,21.5,nan,0.0,40.7,46.0,30.8,45.1,nan,0.0,50.4,57.0,37.5,55.0,nan,0.0,52.9,59.8,39.1,57.2,nan,0.0
1.9,1.1,1.4,1.1,nan,0.0,21.5,13.1,16.6,13.0,nan,0.0,51.8,31.4,39.5,31.0,nan,0.0,64.2,39.0,47.6,37.4,nan,0.0,66.5,40.4,49.3,38.7,nan,0.0
1.5,0.5,1.5,0.6,nan,0.0,23.2,7.4,19.0,7.8,nan,0.0,57.6,18.3,45.3,18.7,nan,0.0,70.9,22.6,53.6,22.1,nan,0.0,73.6,23.4,55.4,22.8,nan,0.0
1.9,0.3,1.9,0.4,nan,0.0,23.2,3.4,19.5,3.7,nan,0.0,62.4,9.2,50.9,9.7,nan,0.0,78.9,11.6,60.8,11.6,nan,0.0,82.7,12.2,63.7,12.1,nan,0.0
0.6,0.0,0.6,0.1,nan,0.0,19.4,1.3,16.6,1.5,nan,0.0,63.4,4.4,50.3,4.5,nan,0.0,80.0,5.5,61.1,5.4,nan,0.0,87.4,6.0,68.0,6.0,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,13.3,0.2,11.1,0.3,nan,0.0,77.8,1.4,60.0,1.4,nan,0.0,88.9,1.6,66.7,1.5,nan,0.0,88.9,1.6,66.7,1.5,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,0.0,0.0,0.0,0.0,nan,0.0,25.0,0.0,0.0,0.0,nan,0.0,50.0,0.1,0.0,0.0,nan,0.0,50.0,0.1,0.0,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_test_raw-det.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
0.5,0.7,0.4,0.6,0.0,0.0,4.2,6.1,3.4,5.7,1.6,1.0,9.7,14.1,7.8,13.2,3.0,1.9,15.7,22.8,12.9,21.8,5.9,3.8,21.1,30.5,17.3,29.2,8.3,5.3
0.5,0.6,0.4,0.5,0.0,0.0,4.8,5.2,4.0,5.0,1.8,0.9,11.1,12.0,8.9,11.3,2.5,1.2,18.1,19.6,15.0,19.0,5.8,2.8,25.1,27.2,20.8,26.4,8.7,4.1
0.6,0.5,0.5,0.5,0.0,0.0,5.0,4.8,4.2,4.6,1.7,0.7,11.6,11.1,9.3,10.4,2.5,1.0,18.9,18.0,15.7,17.4,5.8,2.4,26.5,25.2,22.0,24.5,8.8,3.6
0.6,0.5,0.5,0.5,0.0,0.0,5.2,4.5,4.3,4.4,1.4,0.5,12.1,10.5,9.8,9.9,1.9,0.7,19.8,17.1,16.5,16.8,5.7,2.1,27.7,24.0,23.3,23.7,8.1,2.9
0.7,0.5,0.5,0.5,0.0,0.0,5.3,4.4,4.4,4.3,1.5,0.5,12.4,10.3,10.0,9.7,2.0,0.7,20.1,16.8,16.8,16.4,5.5,1.9,28.1,23.5,23.8,23.2,8.0,2.8
0.7,0.5,0.5,0.5,0.0,0.0,5.4,4.4,4.5,4.2,1.6,0.5,12.6,10.2,10.2,9.6,2.2,0.7,20.6,16.5,17.3,16.3,5.9,1.9,28.9,23.2,24.5,23.1,7.5,2.4
0.7,0.5,0.6,0.5,0.0,0.0,5.5,4.3,4.5,4.2,1.7,0.5,12.9,10.0,10.4,9.5,2.3,0.7,21.0,16.4,17.6,16.2,6.2,1.9,29.4,22.9,24.8,22.8,8.0,2.4
0.7,0.5,0.6,0.5,0.0,0.0,5.5,4.2,4.4,4.0,1.8,0.5,12.9,9.8,10.4,9.3,2.4,0.7,21.1,16.0,17.6,15.8,6.6,1.9,29.6,22.5,24.8,22.4,8.4,2.4
0.7,0.5,0.6,0.5,0.0,0.0,5.6,4.2,4.5,4.0,1.8,0.5,13.2,9.8,10.6,9.3,2.4,0.7,21.4,16.0,17.9,15.7,6.6,1.9,29.8,22.2,25.0,22.0,8.4,2.4
0.8,0.5,0.6,0.5,0.0,0.0,5.7,4.1,4.6,4.0,1.3,0.3,13.3,9.7,10.7,9.2,1.9,0.5,21.7,15.8,18.1,15.6,6.3,1.7,30.1,22.0,25.3,21.8,8.2,2.2
0.8,0.5,0.6,0.5,0.0,0.0,5.8,4.1,4.6,3.9,1.4,0.3,13.6,9.6,10.9,9.1,2.0,0.5,22.1,15.6,18.4,15.5,6.8,1.7,30.4,21.5,25.5,21.4,8.8,2.2
0.7,0.5,0.6,0.5,0.0,0.0,5.7,3.9,4.7,3.8,0.7,0.2,13.7,9.3,11.0,9.0,1.5,0.3,22.3,15.2,18.6,15.1,6.7,1.5,30.7,20.9,25.7,20.9,9.0,2.1
0.8,0.5,0.6,0.5,0.0,0.0,5.7,3.8,4.6,3.7,0.8,0.2,14.0,9.2,11.2,8.8,0.8,0.2,22.8,15.0,19.0,14.9,5.6,1.2,31.3,20.5,26.3,20.7,8.1,1.7
0.8,0.5,0.7,0.5,0.0,0.0,5.9,3.7,4.7,3.6,0.9,0.2,14.3,8.9,11.3,8.5,0.9,0.2,22.9,14.3,18.9,14.2,4.4,0.9,31.6,19.8,26.3,19.8,7.1,1.4
0.8,0.4,0.6,0.4,0.0,0.0,5.6,3.0,4.4,2.9,0.0,0.0,14.4,7.8,11.3,7.5,0.0,0.0,22.9,12.3,18.6,12.3,3.2,0.3,32.0,17.2,26.4,17.6,8.1,0.9
0.9,0.4,0.6,0.3,0.0,0.0,6.0,2.4,4.4,2.2,0.0,0.0,14.8,5.9,11.2,5.6,0.0,0.0,23.3,9.3,18.6,9.3,0.0,0.0,31.4,12.5,25.6,12.8,6.7,0.3
0.0,0.0,0.0,0.0,0.0,0.0,5.5,0.6,3.7,0.5,0.0,0.0,13.2,1.4,10.4,1.4,0.0,0.0,23.1,2.5,19.3,2.6,0.0,0.0,30.0,3.2,26.4,3.6,0.0,0.0


==> data/pr_test_raw-vote.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
1.7,15.6,1.4,16.0,0.0,0.0,7.2,65.2,5.5,63.4,0.6,0.7,9.3,85.0,7.3,83.3,1.2,1.4,9.9,90.3,7.8,89.1,1.2,1.4,10.2,92.6,8.0,91.4,1.2,1.4
2.4,15.3,1.9,15.7,0.0,0.0,9.7,62.2,7.3,59.7,2.7,0.7,12.3,78.8,9.3,76.2,4.1,1.0,13.0,83.3,9.9,81.2,4.1,1.0,13.3,85.3,10.1,83.0,4.1,1.0
4.0,14.1,3.2,14.4,0.0,0.0,15.8,55.6,11.7,53.0,4.3,0.2,19.8,69.7,14.8,67.1,13.0,0.5,20.9,73.5,15.6,71.0,13.0,0.5,21.4,75.1,16.0,72.4,13.0,0.5
7.7,11.1,6.1,11.3,0.0,0.0,30.5,43.9,22.6,42.0,23.1,0.5,37.4,53.9,27.7,51.6,38.5,0.9,39.2,56.5,29.2,54.4,38.5,0.9,39.7,57.2,29.5,54.8,38.5,0.9
9.5,8.2,7.5,8.4,0.0,0.0,39.5,34.0,29.5,32.8,20.0,0.2,48.0,41.4,35.9,40.0,60.0,0.5,50.2,43.2,37.5,41.8,60.0,0.5,51.0,43.9,38.1,42.4,60.0,0.5
12.9,5.3,10.4,5.5,nan,0.0,49.5,20.2,37.5,19.8,nan,0.0,61.0,24.9,46.4,24.6,nan,0.0,63.5,26.0,48.2,25.5,nan,0.0,63.7,26.0,48.4,25.6,nan,0.0
12.7,2.6,10.8,2.8,nan,0.0,61.0,12.4,47.3,12.5,nan,0.0,72.5,14.8,57.3,15.1,nan,0.0,76.3,15.6,60.2,15.9,nan,0.0,76.7,15.6,60.6,16.0,nan,0.0
16.3,1.8,14.1,2.0,nan,0.0,66.8,7.4,53.0,7.6,nan,0.0,80.2,8.9,64.0,9.2,nan,0.0,86.2,9.6,68.2,9.8,nan,0.0,86.2,9.6,68.2,9.8,nan,0.0
16.6,1.1,15.4,1.3,nan,0.0,63.3,4.2,52.1,4.5,nan,0.0,76.3,5.1,62.1,5.3,nan,0.0,85.2,5.6,69.2,5.9,nan,0.0,86.4,5.7,69.8,6.0,nan,0.0
21.0,0.5,21.0,0.7,nan,0.0,71.0,1.7,67.7,2.1,nan,0.0,87.1,2.1,77.4,2.4,nan,0.0,93.5,2.3,82.3,2.6,nan,0.0,95.2,2.3,82.3,2.6,nan,0.0
22.2,0.2,22.2,0.3,nan,0.0,85.2,0.9,81.5,1.1,nan,0.0,92.6,1.0,81.5,1.1,nan,0.0,100.0,1.1,88.9,1.2,nan,0.0,100.0,1.1,88.9,1.2,nan,0.0
18.2,0.1,18.2,0.1,nan,0.0,100.0,0.4,90.9,0.5,nan,0.0,100.0,0.4,90.9,0.5,nan,0.0,100.0,0.4,90.9,0.5,nan,0.0,100.0,0.4,90.9,0.5,nan,0.0
0.0,0.0,0.0,0.0,nan,0.0,100.0,0.0,100.0,0.1,nan,0.0,100.0,0.0,100.0,0.1,nan,0.0,100.0,0.0,100.0,0.1,nan,0.0,100.0,0.0,100.0,0.1,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_test_rf_baseline.csv <==
p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5
10.36,92.51,8.14,91.37,10.33,11.88
10.37,92.51,8.15,91.37,10.33,11.88
10.37,92.51,8.15,91.37,10.33,11.88
16.33,90.98,12.69,89.34,21.47,12.56
22.94,88.79,17.66,86.75,38.14,12.74
31.98,85.73,24.60,83.65,65.47,15.66
38.38,82.32,30.01,81.42,77.17,16.87
44.61,76.40,35.84,77.56,83.02,15.15
50.54,69.62,42.33,73.25,81.90,14.80
58.05,62.17,50.55,68.12,83.12,11.02
66.73,51.51,61.10,59.95,80.56,4.99
73.52,34.61,71.14,43.05,77.78,1.20
81.27,16.50,80.50,21.17, nan,0.00
82.39,9.17,82.04,11.83, nan,0.00
79.00,3.10,79.00,4.01, nan,0.00
79.00,3.10,79.00,4.01, nan,0.00
79.00,3.10,79.00,4.01, nan,0.00


==> data/pr_test_wcnet-mlp.csv <==
p_all_0.1,r_all_0.1,p_wc_0.1,r_wc_0.1,p_wa_0.1,r_wa_0.1,p_all_0.3,r_all_0.3,p_wc_0.3,r_wc_0.3,p_wa_0.3,r_wa_0.3,p_all_0.5,r_all_0.5,p_wc_0.5,r_wc_0.5,p_wa_0.5,r_wa_0.5,p_all_0.7,r_all_0.7,p_wc_0.7,r_wc_0.7,p_wa_0.7,r_wa_0.7,p_all_0.9,r_all_0.9,p_wc_0.9,r_wc_0.9,p_wa_0.9,r_wa_0.9
3.3,38.8,2.9,42.2,5.0,9.5,7.2,84.4,5.8,85.1,12.3,23.4,8.1,94.8,6.4,93.4,13.1,24.8,8.3,97.7,6.6,96.2,13.1,24.8,8.4,98.9,6.6,97.2,13.2,25.0
4.1,38.8,3.6,42.2,6.0,9.5,8.9,84.0,7.2,84.7,14.9,23.4,10.0,94.4,7.9,92.9,15.8,24.8,10.3,97.3,8.2,95.7,15.8,24.8,10.5,98.4,8.3,96.7,15.9,25.0
6.4,38.7,5.5,42.0,13.5,10.0,13.6,82.6,10.9,83.7,29.8,22.0,15.3,92.6,12.0,91.4,31.5,23.2,15.6,94.9,12.2,93.4,31.5,23.2,15.8,95.8,12.3,94.1,31.7,23.4
11.6,37.8,9.9,41.1,31.0,10.8,24.3,79.4,19.7,81.5,59.6,20.8,27.0,88.4,21.4,88.5,62.6,21.9,27.6,90.2,21.8,89.9,64.0,22.4,27.9,91.2,21.9,90.5,64.0,22.4
15.7,35.7,13.8,39.3,32.0,9.8,33.1,75.0,27.3,77.7,66.3,20.3,36.7,83.1,29.5,84.1,70.2,21.5,37.3,84.6,30.0,85.3,70.2,21.5,37.7,85.5,30.1,85.6,70.2,21.5
22.1,33.7,20.0,38.0,40.3,9.3,46.2,70.4,39.4,75.1,76.1,17.6,50.7,77.3,42.3,80.6,78.4,18.1,51.6,78.6,42.9,81.7,78.4,18.1,51.9,79.1,42.9,81.8,78.4,18.1
26.3,31.9,24.3,36.8,41.9,7.6,54.2,65.6,47.4,71.8,81.9,14.8,59.3,71.9,50.9,77.1,83.8,15.1,60.4,73.1,51.5,78.0,83.8,15.1,60.8,73.6,51.5,78.1,83.8,15.1
29.3,30.0,27.5,35.3,42.0,5.9,59.3,60.7,52.9,67.9,84.0,11.7,64.7,66.2,56.5,72.5,85.2,11.9,65.7,67.3,57.1,73.4,85.2,11.9,66.2,67.8,57.3,73.6,85.2,11.9
31.9,28.2,30.1,33.6,42.2,4.6,63.0,55.7,57.0,63.5,84.4,9.3,68.3,60.5,60.6,67.5,85.9,9.5,69.6,61.6,61.4,68.4,85.9,9.5,70.1,62.0,61.5,68.5,85.9,9.5
35.2,26.5,33.7,32.1,45.8,3.8,68.1,51.3,62.6,59.5,87.5,7.2,73.6,55.5,66.3,63.1,87.5,7.2,74.6,56.3,66.9,63.7,87.5,7.2,75.1,56.6,67.0,63.8,87.5,7.2
37.9,23.4,37.1,29.2,38.5,1.7,73.2,45.2,69.2,54.4,88.5,4.0,78.7,48.6,72.9,57.3,88.5,4.0,79.2,48.9,73.1,57.5,88.5,4.0,79.6,49.1,73.1,57.5,88.5,4.0
43.1,21.1,42.6,26.8,45.5,0.9,79.8,39.0,77.1,48.4,90.9,1.7,84.3,41.2,80.7,50.7,90.9,1.7,84.9,41.5,80.8,50.8,90.9,1.7,84.9,41.6,80.8,50.8,90.9,1.7
49.6,14.4,49.6,18.6,50.0,0.2,84.9,24.7,83.1,31.2,100.0,0.3,89.5,26.0,86.8,32.6,100.0,0.3,89.8,26.1,87.0,32.7,100.0,0.3,89.9,26.1,87.0,32.7,100.0,0.3
60.9,10.2,60.9,13.2,nan,0.0,90.2,15.1,89.0,19.3,nan,0.0,93.7,15.7,92.5,20.1,nan,0.0,93.9,15.7,92.7,20.1,nan,0.0,94.1,15.8,92.7,20.1,nan,0.0
75.5,4.4,75.5,5.6,nan,0.0,97.3,5.6,97.3,7.3,nan,0.0,99.3,5.7,98.6,7.4,nan,0.0,99.3,5.7,98.6,7.4,nan,0.0,99.3,5.7,98.6,7.4,nan,0.0
78.6,0.9,78.6,1.1,nan,0.0,100.0,1.1,100.0,1.4,nan,0.0,100.0,1.1,100.0,1.4,nan,0.0,100.0,1.1,100.0,1.4,nan,0.0,100.0,1.1,100.0,1.4,nan,0.0
nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0


==> data/pr_test_weinrich_0.1.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
1.2671, 0.98001, 1.0059, 0.60914, 1.0256, 1.3769


==> data/pr_test_weinrich_0.1_p.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
0.83929, 1.0584, nan, nan, nan, nan


==> data/pr_test_weinrich_0.3.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
22.048, 17.052, 20.369, 12.335, 13.077, 17.556


==> data/pr_test_weinrich_0.3_p.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
15.356, 19.365, nan, nan, nan, nan


==> data/pr_test_weinrich_0.5.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
40.497, 31.321, 40.067, 24.264, 22.179, 29.776


==> data/pr_test_weinrich_0.5_p.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
29.562, 37.279, nan, nan, nan, nan


==> data/pr_test_weinrich_0.7.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
48.708, 37.672, 48.198, 29.188, 26.795, 35.972


==> data/pr_test_weinrich_0.7_p.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
36.152, 45.59, nan, nan, nan, nan


==> data/pr_test_weinrich_0.9.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
50.583, 39.122, 49.12, 29.746, 27.436, 36.833


==> data/pr_test_weinrich_0.9_p.csv <==
p_all,r_all,p_wc,r_wc,p_wa,r_wa
38.141, 48.099, nan, nan, nan, nan


==> data/scan.dat <==
x y
 2.84615048          38.21415712
 2.14548218          37.69899706
 1.479455            37.57088099
 0.82556432          37.7509724 
 0.1675744           38.31963329
-0.50911231          38.80465944
-1.05384326          34.41586972
-03.626759546022902  43.54924241791091
-04.3377314179926224 42.98167323942604
-05.289128006576711  44.58738520472088
-06.29657935196819   40.817192247784115
-06.771948288968049  39.32112312716746
-06.131453339053743  32.221813437215108
-05.938987134726825  28.487514489105763
-06.502715604959239  28.671845483098046
-07.003227841010479  28.553718382244475
-08.343613127370878  31.617623369043795
-11.996506657176071  42.43693784242464
-08.231360577468604  27.285429237676664
-08.615701857375089  26.851622741535786
-09.148478675976947  26.88615422784309
-09.583488256475932  26.62793100591211
-10.012274034747144  26.36274513403463
-10.50899448399361   26.276434152164168
-11.005747629096605  26.18078437275713
-11.502358260551995  26.07576844671075
-11.99865022574627   25.961362305453313
-12.58151676216389   26.0175997470559
-13.079775534591909  25.88280369816613
-13.297212371991851  25.207818008996967
-14.26626064007659   25.935185172510518
-20.982690539209483  36.613747700249513
-13.83263935967978   23.187455964254564
-13.497932531050258  21.752374309264275
-14.038957516416937  21.765055189269438
-15.363831673892887  22.928424957506426
-15.705418013965695  22.574096770559877
-16.21494027278638   22.45808766086861
-16.845067377967942  22.4911910061211
-29.871453205325214  38.46278944560071
-27.78041720006842   34.50707562367703
-27.73911428927811   33.24802960140361
-32.6979462772396    37.82650273618687
-30.019119895816813  33.523908493500207
-33.660992280225086  36.29307661087877
-37.13089119         38.6556174 
-32.08883198844971   32.25766630098613
-32.50464231419137   31.552153937771807
-34.21893967191536   32.072951554270897
-35.14543173933889   31.80500606627038
-35.395130186558146  30.922234391871366
-35.854138350245024  30.233934855295956
-38.704398873889394  31.495702554266076
-37.754915571580123  29.64062302463174
-40.18096956540046   30.424490896845153
-33.21173047         24.24531442
-34.08873819         23.98291796
-34.9003621          23.65227922
-35.71072791         23.30050343
-46.54691822         29.22303721
-47.7700664          28.83853123
-48.83808129         28.3297249
-10.822725168827827  29.641931784110498

==> data/test.dat <==
dist wc         wa
 0   0.053299   0.089501
 1   0.219797   0.271945
 2   0.255838   0.287435
 3   0.082741   0.184165
 4   0.177157   0.099828
 5   0.047208   0.025818
 6   0.036041   0.025818
 7   0.015736   0.012048
 8   0.038071   0.003442
 9   0.024873   0.000000
10   0.024365   0.000000
11   0.005584   0.000000
12   0.004569   0.000000
13   0.014721   0.000000
14   0.000000   0.000000


==> data/test_density.csv <==
dist,  percentage
 0.0,   0.0000
 0.5,   6.1544
 1.0,  13.2497
 1.5,   9.9177
 2.0,  17.6401
 2.5,   8.6633
 3.0,   5.5664
 3.5,   5.0176
 4.0,  10.8977
 4.5,   5.0568
 5.0,   2.3128
 5.5,   1.9208
 6.0,   1.5288
 6.5,   1.8424
 7.0,   1.0584
 7.5,   0.4312
 8.0,   1.4896
 8.5,   1.5288
 9.0,   0.7448
 9.5,   1.1760
10.0,   1.6856
10.5,   0.1960
11.0,   0.1960
11.5,   0.2352
12.0,   0.1960
12.5,   0.1568
13.0,   0.8232
13.5,   0.3136
14.0,   0.0000
14.5,   0.0000
15.0,   0.0000

==> data/train.dat <==
dist wc         wa
 0   0.046141   0.060131
 1   0.250513   0.195553
 2   0.186473   0.193027
 3   0.129988   0.141486
 4   0.120745   0.148055
 5   0.092796   0.119757
 6   0.046068   0.053562
 7   0.036312   0.035371
 8   0.042767   0.017180
 9   0.017386   0.020212
10   0.013718   0.003537
11   0.008509   0.005053
12   0.006015   0.002527
13   0.001614   0.002527
14   0.000954   0.002021


==> data/valid.dat <==
dist wc         wa
 0   0.027703   0.091324
 1   0.195710   0.452055
 2   0.131546   0.105023
 3   0.116890   0.018265
 4   0.123861   0.009132
 5   0.116890   0.013699
 6   0.119571   0.109589
 7   0.075603   0.086758
 8   0.045398   0.050228
 9   0.023771   0.031963
10   0.010188   0.031963
11   0.007149   0.000000
12   0.004468   0.000000
13   0.001251   0.000000
14   0.000000   0.000000


==> data/window.csv <==
 x, y
 0,  1.000
 1,  1.000
 2,  1.000
 3,  1.000
 4,  1.000
 5,  1.000
 6,  1.000
 7,  1.000
 8,  1.000
 9, -0.155
10, -0.185
11, -0.207
12, -0.210
13, -0.205
14, -0.342
15, -0.377
16, -0.405
17, -0.400
18, -0.050
19,  1.000
20,  1.000
21, -0.015
22, -0.100
23, -0.018
24, -0.060
25, -0.065
26, -0.078
27, -0.102
28, -0.110
29, -0.110
30, -0.123
31, -0.135
32, -0.130
33, -0.138
34, -0.130
35, -0.122
36, -0.125
37, -0.145
38, -0.115
39, -0.110
40,  0.445
41,  1.000
42,  0.248
43, -0.040
44, -0.028
45, -0.022
46, -0.040
47, -0.000
